SEP Analysis of Fluid Antenna GSC Reception under Correlated Nakagami-m Fading and Imperfect Channel Estimation

Channel estimation (CE) errors and correlation among the fading channels are two of the most fundamental factors degrading the performance of any multi-antenna system. This paper aims to analytically capture their joint effect on fluid antenna systems (FASs) performing generalized selection combining (GSC), i.e., combining the received signals at the best $\tilde{L}$ of the $L$ available ports using maximum ratio combining (MRC). More specifically, the FAS receiver is subject to arbitrarily correlated Nakagami-$m$ fading channels following the fully correlated Jakes' model, and employs a pilot-aided maximum-likelihood rule for CE prior to data detection. A novel tight moment-matching-based Gamma approximation is proposed for the marginal distribution of the estimated channel gains, which is then used to derive the joint statistics of the estimated correlated channels for the case of non-identical integer or half-integer fading severity parameters. Considering that the transmitter employs $M$-ary phase-shift keying or quadrature amplitude modulation, the joint statistics are further exploited to obtain exact finite-integral symbol error probability (SEP) expressions for a GSC-based FAS receiver, along with closed-form counterparts for the case of identical fading parameters. In addition, asymptotic SEP expressions at high signal-to-noise ratio are derived, analytically establishing that non-ideal CE and fading correlation degrade only the FAS's coding gain, while the diversity order is preserved and governed solely by the number of combined ports and the estimated fading severity. The presented numerical SEP investigations offer concrete design insights into the trade-offs between CE quality, fading correlation, and port selection for the GSC-based FAS receiver.

==> Figures/files_txt/plot1/1m_1Npe_0SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,1.33333333333333,1.33333333333333,1.33333333333333
0.05,1.248332,1.24734264670882,1.24734264670882
0.1,1.167462,1.16689775872393,1.16689775872393
0.15,1.091198,1.09164100410398,1.09164100410398
0.2,1.021028,1.0212377844862,1.0212377844862
0.25,0.955614,0.955375080765052,0.955375080765052
0.3,0.892116,0.893760061380852,0.893760061380852
0.35,0.83618,0.836118780364075,0.836118780364075
0.4,0.783352,0.782194959346709,0.782194959346709
0.45,0.732808,0.731748848125369,0.731748848125369
0.5,0.684182,0.684556158710123,0.684556158710123
0.55,0.638862,0.640407068119732,0.640407068119732
0.6,0.598932,0.599105285489629,0.599105285489629
0.65,0.561098,0.560467179344909,0.560467179344909
0.7,0.52519,0.524320961158131,0.524320961158131
0.75,0.489942,0.490505921561923,0.490505921561923
0.8,0.46078,0.45887171582055,0.45887171582055
0.85,0.430238,0.429277695383568,0.429277695383568
0.9,0.40275,0.401592282549603,0.401592282549603
0.95,0.377204,0.375692385459944,0.375692385459944
1,0.351348,0.351462850820969,0.351462850820969
1.05,0.328784,0.328795951922142,0.328795951922142
1.1,0.308412,0.307590909673284,0.307590909673284
1.15,0.286686,0.287753444531586,0.287753444531586
1.2,0.267772,0.269195357326207,0.269195357326207
1.25,0.251342,0.251834137116749,0.251834137116749
1.3,0.235554,0.235592594342129,0.235592594342129
1.35,0.21988,0.220398517628782,0.220398517628782
1.4,0.205044,0.20618435273234,0.20618435273234
1.45,0.193636,0.192886902185327,0.192886902185327
1.5,0.180134,0.180447044315484,0.180447044315484
1.55,0.169466,0.168809470385445,0.168809470385445
1.6,0.158536,0.157922438685072,0.157922438685072
1.65,0.148628,0.147737544483112,0.147737544483112
1.7,0.138724,0.13820950481537,0.13820950481537
1.75,0.129208,0.12929595715254,0.12929595715254
1.8,0.12072,0.12095727105255,0.12095727105255
1.85,0.11277,0.113156371960023,0.113156371960023
1.9,0.10613,0.105858576369438,0.105858576369438
1.95,0.099246,0.0990314376191118,0.0990314376191118
2,0.093246,0.0926446016304021,0.0926446016304021
2.05,0.086386,0.0866696719507127,0.0866696719507127
2.1,0.081214,0.0810800835002906,0.0810800835002906
2.15,0.075398,0.0758509844614687,0.0758509844614687
2.2,0.070242,0.0709591257852286,0.0709591257852286
2.25,0.066046,0.0663827578238186,0.0663827578238186
2.3,0.061536,0.0621015336298446,0.0621015336298446
2.35,0.05819,0.0580964184918955,0.0580964184918955
2.4,0.054908,0.0543496053044883,0.0543496053044883
2.45,0.050562,0.0508444353960602,0.0508444353960602
2.5,0.04827,0.0475653244630032,0.0475653244630032
2.55,0.044328,0.0444976932804348,0.0444976932804348
2.6,0.041702,0.0416279028816412,0.0416279028816412
2.65,0.038536,0.0389431939179932,0.0389431939179932
2.7,0.036344,0.0364316299297234,0.0364316299297234
2.75,0.034344,0.0340820442753432,0.0340820442753432
2.8,0.031362,0.0318839904837404,0.0318839904837404
2.85,0.029276,0.0298276958082208,0.0298276958082208
2.9,0.02802,0.0279040177759889,0.0279040177759889
2.95,0.025934,0.026104403539884,0.026104403539884
3,0.0244208518516456,0.0244208518516456,0.0244208518516456


==> Figures/files_txt/plot1/1m_1Npe_10SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,1.9047619047619,1.9047619047619,1.9047619047619
0.05,1.733188,1.73172655786041,1.73172655786041
0.1,1.573862,1.5744103573795,1.5744103573795
0.15,1.430206,1.4313853201434,1.4313853201434
0.2,1.300336,1.30135318604752,1.30135318604752
0.25,1.18269,1.18313363355324,1.18313363355324
0.3,1.076328,1.07565356572907,1.07565356572907
0.35,0.978106,0.97793736958589,0.97793736958589
0.4,0.890426,0.889098060288917,0.889098060288917
0.45,0.808724,0.808329229860857,0.808329229860857
0.5,0.735868,0.73489772729357,0.73489772729357
0.55,0.669386,0.668137003624403,0.668137003624403
0.6,0.606698,0.607441061569467,0.607441061569467
0.65,0.552562,0.552258954793751,0.552258954793751
0.7,0.502692,0.502089786887098,0.502089786887098
0.75,0.457152,0.456478164651001,0.456478164651001
0.8,0.414866,0.415010064424995,0.415010064424995
0.85,0.37678,0.377309073930664,0.377309073930664
0.9,0.344578,0.343032975519909,0.343032975519909
0.95,0.312398,0.311870639813095,0.311870639813095
1,0.284564,0.283539201530158,0.283539201530158
1.05,0.257652,0.257781491879262,0.257781491879262
1.1,0.235352,0.234363704196402,0.234363704196402
1.15,0.21337,0.213073271646611,0.213073271646611
1.2,0.194222,0.193716937722337,0.193716937722337
1.25,0.176586,0.17611900202461,0.17611900202461
1.3,0.160764,0.160119725403691,0.160119725403691
1.35,0.144622,0.145573879982415,0.145573879982415
1.4,0.132124,0.132349430900574,0.132349430900574
1.45,0.121,0.120326337814323,0.120326337814323
1.5,0.109512,0.109395465271652,0.109395465271652
1.55,0.098668,0.0994575920732182,0.0994575920732182
1.6,0.09006,0.0904225106263703,0.0904225106263703
1.65,0.082864,0.0822082081170526,0.0822082081170526
1.7,0.074786,0.0747401220669681,0.0747401220669681
1.75,0.068042,0.067950463518576,0.067950463518576
1.8,0.060926,0.0617776017043725,0.0617776017043725
1.85,0.056186,0.0561655046150016,0.0561655046150016
1.9,0.051416,0.0510632303881505,0.0510632303881505
1.95,0.045966,0.046424464901485,0.046424464901485
2,0.042332,0.0422071013722889,0.0422071013722889
2.05,0.038312,0.038372858147767,0.038372858147767
2.1,0.035182,0.0348869312166365,0.0348869312166365
2.15,0.031372,0.0317176782878018,0.0317176782878018
2.2,0.028316,0.0288363315684459,0.0288363315684459
2.25,0.026408,0.0262167366343817,0.0262167366343817
2.3,0.023534,0.0238351150223501,0.0238351150223501
2.35,0.021748,0.0216698483892771,0.0216698483892771
2.4,0.0198,0.0197012822792729,0.0197012822792729
2.45,0.018002,0.0179115477171337,0.0179115477171337
2.5,0.016326,0.0162843990089258,0.0162843990089258
2.55,0.014774,0.0148050662773401,0.0148050662773401
2.6,0.013514,0.0134601213932605,0.0134601213932605
2.65,0.011954,0.0122373560865854,0.0122373560865854
2.7,0.011068,0.0111256711298957,0.0111256711298957
2.75,0.010074,0.0101149755890721,0.0101149755890721
2.8,0.009176,0.0091960952263456,0.0091960952263456
2.85,0.008432,0.00836068922433988,0.00836068922433988
2.9,0.007422,0.00760117447519852,0.00760117447519852
2.95,0.006858,0.00691065674755675,0.00691065674755675
3,0.00628286810655065,0.00628286810655065,0.00628286810655065


==> Figures/files_txt/plot1/1m_1Npe_5SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,1.72694588100837,1.72694588100837,1.72694588100837
0.05,1.58602,1.58408533908724,1.58408533908724
0.1,1.45289,1.45304284813252,1.45304284813252
0.15,1.332554,1.33284076710515,1.33284076710515
0.2,1.22151,1.22258232972317,1.22258232972317
0.25,1.123044,1.12144495414689,1.12144495414689
0.3,1.028872,1.02867410611626,1.02867410611626
0.35,0.945158,0.943577669756485,0.943577669756485
0.4,0.865646,0.865520784055247,0.865520784055247
0.45,0.794646,0.793921106489242,0.793921106489242
0.5,0.728866,0.728244468464283,0.728244468464283
0.55,0.668776,0.668000890156473,0.668000890156473
0.6,0.612886,0.61274092502321,0.61274092502321
0.65,0.561318,0.562052306712276,0.562052306712276
0.7,0.516068,0.515556873353324,0.515556873353324
0.75,0.473398,0.472907746285476,0.472907746285476
0.8,0.433596,0.433786742172946,0.433786742172946
0.85,0.397538,0.397901999201819,0.397901999201819
0.9,0.36504,0.364985799648256,0.364985799648256
0.95,0.33468,0.334792572573402,0.334792572573402
1,0.306602,0.307097061744146,0.307097061744146
1.05,0.281706,0.281692645111506,0.281692645111506
1.1,0.258512,0.25838979330915,0.25838979330915
1.15,0.237998,0.237014655671668,0.237014655671668
1.2,0.21729,0.217407763223635,0.217407763223635
1.25,0.199478,0.199422838963093,0.199422838963093
1.3,0.182528,0.18292570656362,0.18292570656362
1.35,0.168996,0.167793289353345,0.167793289353345
1.4,0.154618,0.153912692102809,0.153912692102809
1.45,0.141368,0.141180358771373,0.141180358771373
1.5,0.129744,0.129501299928532,0.129501299928532
1.55,0.118816,0.118788384086329,0.118788384086329
1.6,0.109526,0.108961687655866,0.108961687655866
1.65,0.099766,0.0999478986782578,0.0999478986782578
1.7,0.09132,0.0916797698815885,0.0916797698815885
1.75,0.083958,0.0840956169833858,0.0840956169833858
1.8,0.076964,0.0771388584957233,0.0771388584957233
1.85,0.070736,0.0707575935996618,0.0707575935996618
1.9,0.064206,0.0649042149397695,0.0649042149397695
1.95,0.059162,0.0595350534499797,0.0595350534499797
2,0.054464,0.0546100525610105,0.0546100525610105
2.05,0.050314,0.0500924693587782,0.0500924693587782
2.1,0.046326,0.045948600464297,0.045948600464297
2.15,0.042072,0.0421475305899971,0.0421475305899971
2.2,0.03839,0.038660901896567,0.038660901896567
2.25,0.035204,0.0354627024296107,0.0354627024296107
2.3,0.032548,0.0325290720577522,0.0325290720577522
2.35,0.02986,0.0298381244643923,0.0298381244643923
2.4,0.027518,0.0273697838650885,0.0273697838650885
2.45,0.024906,0.0251056352323892,0.0251056352323892
2.5,0.02312,0.0230287869107271,0.0230287869107271
2.55,0.021092,0.0211237445964121,0.0211237445964121
2.6,0.019428,0.0193762957425517,0.0193762957425517
2.65,0.01788,0.0177734035265033,0.0177734035265033
2.7,0.01618,0.0163031095888052,0.0163031095888052
2.75,0.015222,0.0149544448179692,0.0149544448179692
2.8,0.013602,0.0137173475155469,0.0137173475155469
2.85,0.012642,0.012582588330941,0.012582588330941
2.9,0.011442,0.0115417014059383,0.0115417014059383
2.95,0.010618,0.0105869212152693,0.0105869212152693
3,0.00971112463199325,0.00971112463199325,0.00971112463199325

==> Figures/files_txt/plot1/2.5m_3Npe_0SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,0.312356,0,0
0.05,0.785098,0.645898653130867,0.645898653130867
0.1,0.947554,0.956978122928499,0.956978122928499
0.15,1.05573,1.13018044767406,1.13018044767406
0.2,1.119434,1.21637911114033,1.21637911114033
0.25,1.149808,1.2442122732599,1.2442122732599
0.3,1.147742,1.23237831085992,1.23237831085992
0.35,1.125498,1.19384771014865,1.19384771014865
0.4,1.086414,1.13787491454929,1.13787491454929
0.45,1.03675,1.0711454623591,1.0711454623591
0.5,0.977792,0.998502976318029,0.998502976318029
0.55,0.912572,0.923441539427144,0.923441539427144
0.6,0.848662,0.848453883990872,0.848453883990872
0.65,0.781086,0.775284781935304,0.775284781935304
0.7,0.717848,0.705119036065719,0.705119036065719
0.75,0.652782,0.638722765569748,0.638722765569748
0.8,0.592978,0.576550488996927,0.576550488996927
0.85,0.537096,0.518826699721291,0.518826699721291
0.9,0.485238,0.465608164415285,0.465608164415285
0.95,0.434824,0.416831513173389,0.416831513173389
1,0.389756,0.372349531230072,0.372349531230072
1.05,0.347286,0.331958732294422,0.331958732294422
1.1,0.310068,0.295420186050405,0.295420186050405
1.15,0.274444,0.262475119910526,0.262475119910526
1.2,0.244244,0.232856473373179,0.232856473373179
1.25,0.214444,0.20629732233463,0.20629732233463
1.3,0.189548,0.182536889598962,0.182536889598962
1.35,0.167876,0.161324701784863,0.161324701784863
1.4,0.14727,0.142423331089355,0.142423331089355
1.45,0.128698,0.1256100649983,0.1256100649983
1.5,0.113004,0.11067777209143,0.11067777209143
1.55,0.099914,0.0974351730750119,0.0974351730750119
1.6,0.087132,0.0857066796432772,0.0857066796432772
1.65,0.076058,0.0753319270606445,0.0753319270606445
1.7,0.067032,0.0661650974022585,0.0661650974022585
1.75,0.058014,0.0580741075722872,0.0580741075722872
1.8,0.050512,0.050939718265449,0.050939718265449
1.85,0.043342,0.0446546059429987,0.0446546059429987
1.9,0.038574,0.0391224288643081,0.0391224288643081
1.95,0.033432,0.0342569096174777,0.0342569096174777
2,0.029028,0.0299809499244155,0.0299809499244155
2.05,0.025056,0.0262257883569404,0.0262257883569404
2.1,0.021736,0.0229302076712304,0.0229302076712304
2.15,0.018816,0.0200397954933748,0.0200397954933748
2.2,0.016178,0.0175062598654752,0.0175062598654752
2.25,0.014096,0.0152867995273751,0.0152867995273751
2.3,0.012364,0.013343527634344,0.013343527634344
2.35,0.010508,0.0116429467929355,0.0116429467929355
2.4,0.008912,0.0101554727539786,0.0101554727539786
2.45,0.007772,0.00885500376836505,0.00885500376836505
2.5,0.006774,0.00771853243669839,0.00771853243669839
2.55,0.005704,0.00672579682754941,0.00672579682754941
2.6,0.004982,0.00585896766931983,0.00585896766931983
2.65,0.004358,0.00510236851279751,0.00510236851279751
2.7,0.00373,0.0044422258961852,0.0044422258961852
2.75,0.00326,0.00386644670691171,0.00386644670691171
2.8,0.002586,0.00336442011360404,0.00336442011360404
2.85,0.002266,0.00292684162870102,0.00292684162870102
2.9,0.001958,0.00254555705099975,0.00254555705099975
2.95,0.001766,0.00221342422333943,0.00221342422333943
3,0.01024,0.00192419072037726,0.00192419072037726


==> Figures/files_txt/plot1/2.5m_3Npe_10SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,0.06443,0,0
0.05,0.440122,0.405549549270109,0.405549549270109
0.1,0.833454,0.837068073360804,0.837068073360804
0.15,1.136286,1.16036963912855,1.16036963912855
0.2,1.338972,1.36662933682137,1.36662933682137
0.25,1.447258,1.47204464343001,1.47204464343001
0.3,1.478182,1.49850924021415,1.49850924021415
0.35,1.455408,1.46713036161842,1.46713036161842
0.4,1.388422,1.39600480868341,1.39600480868341
0.45,1.297266,1.29969431108609,1.29969431108609
0.5,1.18998,1.1894063779275,1.1894063779275
0.55,1.077086,1.07344451907731,1.07344451907731
0.6,0.960896,0.95772718216701,0.95772718216701
0.65,0.851482,0.846284201319859,0.846284201319859
0.7,0.746546,0.741693033638187,0.741693033638187
0.75,0.652928,0.645443555910643,0.645443555910643
0.8,0.56273,0.558233012756385,0.558233012756385
0.85,0.484124,0.480198415448161,0.480198415448161
0.9,0.415272,0.411095692912656,0.411095692912656
0.95,0.353806,0.350435013640206,0.350435013640206
1,0.300378,0.297580917461018,0.297580917461018
1.05,0.253508,0.251824754708913,0.251824754708913
1.1,0.21342,0.212435711214109,0.212435711214109
1.15,0.178728,0.178695543966741,0.178695543966741
1.2,0.14978,0.149921128501541,0.149921128501541
1.25,0.125598,0.125478046081999,0.125478046081999
1.3,0.10514,0.10478771471498,0.10478771471498
1.35,0.087882,0.0873299798247218,0.0873299798247218
1.4,0.072604,0.0726426104344275,0.0726426104344275
1.45,0.059662,0.0603187764302512,0.0603187764302512
1.5,0.04979,0.0500032944131503,0.0500032944131503
1.55,0.0413,0.0413882081691447,0.0413882081691447
1.6,0.033564,0.0342081014940699,0.0342081014940699
1.65,0.027914,0.0282354147631356,0.0282354147631356
1.7,0.023142,0.0232759430142522,0.0232759430142522
1.75,0.018942,0.0191646249566883,0.0191646249566883
1.8,0.015442,0.0157616832653947,0.0157616832653947
1.85,0.012774,0.0129491420705098,0.0129491420705098
1.9,0.010444,0.0106277240210056,0.0106277240210056
1.95,0.008662,0.00871411383975396,0.00871411383975396
2,0.006936,0.00713856570515881,0.00713856570515881
2.05,0.0055,0.00584282642624424,0.00584282642624424
2.1,0.00454,0.00477834396847023,0.00477834396847023
2.15,0.00372,0.00390473050039227,0.00390473050039227
2.2,0.003098,0.00318845007633244,0.00318845007633244
2.25,0.002522,0.00260170284532676,0.00260170284532676
2.3,0.001888,0.00212147992218943,0.00212147992218943
2.35,0.001568,0.00172876552020032,0.00172876552020032
2.4,0.001266,0.00140786545404222,0.00140786545404222
2.45,0.001108,0.00114584356225129,0.00114584356225129
2.5,0.0008,0.000932049899317245,0.000932049899317245
2.55,0.000728,0.000757726667906655,0.000757726667906655
2.6,0.000558,0.000615679782131442,0.000615679782131442
2.65,0.000508,0.000500005668642026,0.000500005668642026
2.7,0.000366,0.000405864428576773,0.000405864428576773
2.75,0.000266,0.000329291811109265,0.000329291811109265
2.8,0.000258,0.000267043603067487,0.000267043603067487
2.85,0.000184,0.000216467035111715,0.000216467035111715
2.9,0.000164,0.000175394659961598,0.000175394659961598
2.95,0.000152,0.000142056888504056,0.000142056888504056
3,0.000546,0.000115009990757954,0.000115009990757954


==> Figures/files_txt/plot1/2.5m_3Npe_5SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,0.138734,0,0
0.05,0.559168,0.48142215859307,0.48142215859307
0.1,0.880562,0.887112642365078,0.887112642365078
0.15,1.11642,1.1639125047853,1.1639125047853
0.2,1.268514,1.32882493947811,1.32882493947811
0.25,1.347808,1.40579695680305,1.40579695680305
0.3,1.369866,1.41724732297717,1.41724732297717
0.35,1.348048,1.38205034808723,1.38205034808723
0.4,1.291978,1.31531384283512,1.31531384283512
0.45,1.218946,1.22873952791533,1.22873952791533
0.5,1.129374,1.13115085606307,1.13115085606307
0.55,1.034226,1.02902954191485,1.02902954191485
0.6,0.934528,0.927000320430288,0.927000320430288
0.65,0.83817,0.828244743903353,0.828244743903353
0.7,0.74682,0.734842748484137,0.734842748484137
0.75,0.659002,0.648048233663645,0.648048233663645
0.8,0.580904,0.568507565181139,0.568507565181139
0.85,0.510046,0.49643030354834,0.49643030354834
0.9,0.442612,0.431720822936862,0.431720822936862
0.95,0.382142,0.374078438131108,0.374078438131108
1,0.329912,0.323072509023792,0.323072509023792
1.05,0.282954,0.278197891497971,0.278197891497971
1.1,0.244768,0.238915115983333,0.238915115983333
1.15,0.209946,0.20467882255255,0.20467882255255
1.2,0.178588,0.174957264080074,0.174957264080074
1.25,0.151118,0.149245096096383,0.149245096096383
1.3,0.128422,0.127071188594787,0.127071188594787
1.35,0.108594,0.108002805257782,0.108002805257782
1.4,0.09221,0.0916471841499872,0.0916471841499872
1.45,0.077588,0.07765130715789,0.07765130715789
1.5,0.065554,0.065700451408052,0.065700451408052
1.55,0.055458,0.055515964425109,0.055515964425109
1.6,0.045722,0.0468525874298474,0.0468525874298474
1.65,0.038742,0.0394955609438112,0.0394955609438112
1.7,0.032116,0.0332576780630047,0.0332576780630047
1.75,0.026844,0.0279763987799107,0.0279763987799107
1.8,0.022596,0.0235110998682328,0.0235110998682328
1.85,0.018568,0.0197405061446293,0.0197405061446293
1.9,0.015776,0.0165603280434504,0.0165603280434504
1.95,0.013104,0.0138811155366454,0.0138811155366454
2,0.010984,0.011626328052862,0.011626328052862
2.05,0.009228,0.00973061306767949,0.00973061306767949
2.1,0.00755,0.00813828157528739,0.00813828157528739
2.15,0.006136,0.00680196603617632,0.00680196603617632
2.2,0.005296,0.00568144510942718,0.00568144510942718
2.25,0.004282,0.00474261913000054,0.00474261913000054
2.3,0.003516,0.00395662058591618,0.00395662058591618
2.35,0.002924,0.00329904456735593,0.00329904456735593
2.4,0.00233,0.0027492851374354,0.0027492851374354
2.45,0.001872,0.0022899646949886,0.0022899646949886
2.5,0.001672,0.00190644457931519,0.00190644457931519
2.55,0.001412,0.0015864063470989,0.0015864063470989
2.6,0.001124,0.00131949429337998,0.00131949429337998
2.65,0.000952,0.0010970108664633,0.0010970108664633
2.7,0.000794,0.000911657626223165,0.000911657626223165
2.75,0.000604,0.000757315309124053,0.000757315309124053
2.8,0.000526,0.000628857389348922,0.000628857389348922
2.85,0.00037,0.00052199226524029,0.00052199226524029
2.9,0.000358,0.000433129857696989,0.000433129857696989
2.95,0.000326,0.00035926898756895,0.00035926898756895
3,0.001296,0.000297902408589848,0.000297902408589848


==> Figures/files_txt/plot1/4m_10Npe_0SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,0.036436,0,0
0.05,0.245986,0.148951646976728,0.148951646976728
0.1,0.536102,0.483248314940966,0.483248314940966
0.15,0.840632,0.850096617018786,0.850096617018786
0.2,1.113068,1.16394128611242,1.16394128611242
0.25,1.31664,1.38917921449227,1.38917921449227
0.3,1.447394,1.52007388933435,1.52007388933435
0.35,1.507282,1.56653594076349,1.56653594076349
0.4,1.504894,1.54512340366854,1.54512340366854
0.45,1.45316,1.47378458978103,1.47378458978103
0.5,1.362684,1.36907128070491,1.36907128070491
0.55,1.253528,1.24489089165013,1.24489089165013
0.6,1.127442,1.11216229927258,1.11216229927258
0.65,0.996218,0.978961885467757,0.978961885467757
0.7,0.873928,0.850901951015865,0.850901951015865
0.75,0.752254,0.731588288922542,0.731588288922542
0.8,0.642762,0.623071681587393,0.623071681587393
0.85,0.544862,0.526250738082238,0.526250738082238
0.9,0.45539,0.441209179786646,0.441209179786646
0.95,0.37717,0.367485328036118,0.367485328036118
1,0.312752,0.304279206590851,0.304279206590851
1.05,0.254944,0.250606064512257,0.250606064512257
1.1,0.211156,0.205406030814981,0.205406030814981
1.15,0.16993,0.167619165844872,0.167619165844872
1.2,0.136838,0.136234077846333,0.136234077846333
1.25,0.110114,0.110316944228033,0.110316944228033
1.3,0.089014,0.0890264502472525,0.0890264502472525
1.35,0.06973,0.0716189532490215,0.0716189532490215
1.4,0.055322,0.0574471488685924,0.0574471488685924
1.45,0.044552,0.0459546673033619,0.0459546673033619
1.5,0.034416,0.0366683519284309,0.0366683519284309
1.55,0.027252,0.0291894481080038,0.0291894481080038
1.6,0.021146,0.0231845326293887,0.0231845326293887
1.65,0.016964,0.0183767197596429,0.0183767197596429
1.7,0.013128,0.014537466820844,0.014537466820844
1.75,0.01028,0.011479151826698,0.011479151826698
1.8,0.008122,0.00904849278858229,0.00904849278858229
1.85,0.006296,0.0071208104805279,0.0071208104805279
1.9,0.004608,0.00559509410605954,0.00559509410605954
1.95,0.003648,0.00438980502743276,0.00438980502743276
2,0.002732,0.00343934191516088,0.00343934191516088
2.05,0.00217,0.00269108721881794,0.00269108721881794
2.1,0.001606,0.00210295674534242,0.00210295674534242
2.15,0.00133,0.00164137921984964,0.00164137921984964
2.2,0.001074,0.00127963950846683,0.00127963950846683
2.25,0.000704,0.000996526696670286,0.000996526696670286
2.3,0.000578,0.00077523578409298,0.00077523578409298
2.35,0.000406,0.000602478972080859,0.000602478972080859
2.4,0.00032,0.000467769152752815,0.000467769152752815
2.45,0.000262,0.00036284414675439,0.00036284414675439
2.5,0.000186,0.00028120544902742,0.00028120544902742
2.55,0.00013,0.00021774974543333,0.00021774974543333
2.6,0.000112,0.000168475305224432,0.000168475305224432
2.65,6.2e-05,0.000130248597979238,0.000130248597979238
2.7,6e-05,0.000100619197738047,0.000100619197738047
2.75,7e-05,7.76732909133757e-05,7.76732909133757e-05
2.8,3e-05,5.99179638395432e-05,5.99179638395432e-05
2.85,3.2e-05,4.6189970767609e-05,4.6189970767609e-05
2.9,2e-05,3.55839274234294e-05,3.55839274234294e-05
2.95,1.6e-05,2.73958859256903e-05,2.73958859256903e-05
3,5.6e-05,2.10790643961256e-05,2.10790643961256e-05


==> Figures/files_txt/plot1/4m_10Npe_10SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,0.002576,0,0
0.05,0.08341,0.065108997185339,0.065108997185339
0.1,0.342444,0.326631371455915,0.326631371455915
0.15,0.71902,0.714676054676556,0.714676054676556
0.2,1.107326,1.11331843776704,1.11331843776704
0.25,1.424652,1.43974393585108,1.43974393585108
0.3,1.639412,1.65506615373644,1.65506615373644
0.35,1.74237,1.75411130986883,1.75411130986883
0.4,1.740492,1.75174201584567,1.75174201584567
0.45,1.665484,1.67169072291707,1.67169072291707
0.5,1.538428,1.53914885020289,1.53914885020289
0.55,1.378428,1.376625271381,1.376625271381
0.6,1.204836,1.20214080995164,1.20214080995164
0.65,1.03338,1.02888213248727,1.02888213248727
0.7,0.86992,0.865648839411625,0.865648839411625
0.75,0.720664,0.717646275524575,0.717646275524575
0.8,0.591634,0.587353239131408,0.587353239131408
0.85,0.47634,0.475319407199133,0.475319407199133
0.9,0.382928,0.380828789944218,0.380828789944218
0.95,0.304674,0.302413942447055,0.302413942447055
1,0.23953,0.23823144322946,0.23823144322946
1.05,0.185712,0.186320569184403,0.186320569184403
1.1,0.145946,0.144770080673326,0.144770080673326
1.15,0.11129,0.111816534728568,0.111816534728568
1.2,0.085566,0.0858940416218588,0.0858940416218588
1.25,0.065894,0.0656513127245662,0.0656513127245662
1.3,0.04982,0.0499479814805653,0.0499479814805653
1.35,0.037624,0.0378388616064949,0.0378388616064949
1.4,0.028068,0.0285521414716314,0.0285521414716314
1.45,0.021134,0.021465475888272,0.021465475888272
1.5,0.016152,0.0160824418597488,0.0160824418597488
1.55,0.011614,0.0120107699685506,0.0120107699685506
1.6,0.008912,0.00894304759254238,0.00894304759254238
1.65,0.006528,0.00664012635679395,0.00664012635679395
1.7,0.004796,0.00491718264001838,0.00491718264001838
1.75,0.00354,0.00363222093790339,0.00363222093790339
1.8,0.002522,0.00267673381101351,0.00267673381101351
1.85,0.00179,0.00196820887705664,0.00196820887705664
1.9,0.001444,0.00144418171129226,0.00144418171129226
1.95,0.001058,0.00105755924827002,0.00105755924827002
2,0.000752,0.000772971945490374,0.000772971945490374
2.05,0.00056,0.000563948705045168,0.000563948705045168
2.1,0.00036,0.000410742905910871,0.000410742905910871
2.15,0.000254,0.000298669047745566,0.000298669047745566
2.2,0.00023,0.000216836657725886,0.000216836657725886
2.25,0.000144,0.000157191114659028,0.000157191114659028
2.3,9.4e-05,0.000113790114970634,0.000113790114970634
2.35,6.4e-05,8.22600460573424e-05,8.22600460573424e-05
2.4,3.6e-05,5.93890207760054e-05,5.93890207760054e-05
2.45,4.6e-05,4.28232453342043e-05,4.28232453342043e-05
2.5,3e-05,3.08411923316222e-05,3.08411923316222e-05
2.55,2.4e-05,2.21861314263588e-05,2.21861314263588e-05
2.6,1e-05,1.59422753680741e-05,1.59422753680741e-05
2.65,8e-06,1.14434160192006e-05,1.14434160192006e-05
2.7,1.2e-05,8.20568885786256e-06,8.20568885786256e-06
2.75,2e-06,5.87820532022091e-06,5.87820532022091e-06
2.8,6e-06,4.20688160001416e-06,4.20688160001416e-06
2.85,0,3.00798953279089e-06,3.00798953279089e-06
2.9,4e-06,2.14885317639896e-06,2.14885317639896e-06
2.95,2e-06,1.53378589476e-06,1.53378589476e-06
3,4e-06,1.09386274318469e-06,1.09386274318469e-06


==> Figures/files_txt/plot1/4m_10Npe_5SNRdB.txt <==
range,pdf_hhat,analyticalPDF_hhat_Prop1,analyticalPDF_hhat_Approx
0,0.00789,0,0
0.05,0.124164,0.0834626143350801,0.0834626143350801
0.1,0.39924,0.368090196999634,0.368090196999634
0.15,0.757786,0.75506209422822,0.75506209422822
0.2,1.111854,1.13215460909212,1.13215460909212
0.25,1.397086,1.42971899201744,1.42971899201744
0.3,1.583004,1.6196582071653,1.6196582071653
0.35,1.67452,1.70232678136925,1.70232678136925
0.4,1.676638,1.69369679975023,1.69369679975023
0.45,1.60556,1.61595861171795,1.61595861171795
0.5,1.490854,1.49165996751633,1.49165996751633
0.55,1.345176,1.34058906046538,1.34058906046538
0.6,1.18935,1.17850585492457,1.17850585492457
0.65,1.0279,1.01698630213711,1.01698630213711
0.7,0.87496,0.863854341644494,0.863854341644494
0.75,0.732668,0.723860923048413,0.723860923048413
0.8,0.604818,0.599407918434241,0.599407918434241
0.85,0.497438,0.49120985863689,0.49120985863689
0.9,0.403772,0.398846938226818,0.398846938226818
0.95,0.323452,0.321198414216566,0.321198414216566
1,0.258478,0.256764562357185,0.256764562357185
1.05,0.206492,0.203893912029617,0.203893912029617
1.1,0.161448,0.160934865272775,0.160934865272775
1.15,0.126018,0.126329865216645,0.126329865216645
1.2,0.099224,0.0986677976244102,0.0986677976244102
1.25,0.076604,0.0767073381129513,0.0767073381129513
1.3,0.058522,0.0593810692581514,0.0593810692581514
1.35,0.045056,0.0457876591554558,0.0457876591554558
1.4,0.034412,0.0351773119989444,0.0351773119989444
1.45,0.026194,0.0269340703990102,0.0269340703990102
1.5,0.019738,0.0205573193669943,0.0205573193669943
1.55,0.015128,0.0156439459084391,0.0156439459084391
1.6,0.011396,0.011871977004057,0.011871977004057
1.65,0.008466,0.00898608991837969,0.00898608991837969
1.7,0.006312,0.00678510957541733,0.00678510957541733
1.75,0.004776,0.00511143590642988,0.00511143590642988
1.8,0.00342,0.00384224694393316,0.00384224694393316
1.85,0.002602,0.00288227655011705,0.00288227655011705
1.9,0.002074,0.00215795122347136,0.00215795122347136
1.95,0.00151,0.00161267581606891,0.00161267581606891
2,0.001086,0.00120307453874952,0.00120307453874952
2.05,0.000806,0.000896015551506935,0.000896015551506935
2.1,0.000568,0.000666271030640939,0.000666271030640939
2.15,0.000398,0.000494687627812459,0.000494687627812459
2.2,0.000232,0.000366763436269866,0.000366763436269866
2.25,0.00022,0.000271546358433908,0.000271546358433908
2.3,0.000202,0.000200784944687402,0.000200784944687402
2.35,0.000152,0.0001482764134554,0.0001482764134554
2.4,0.0001,0.000109367873288843,0.000109367873288843
2.45,6.6e-05,8.05760192132375e-05,8.05760192132375e-05
2.5,5e-05,5.92980572686637e-05,5.92980572686637e-05
2.55,3.2e-05,4.35926033950756e-05,4.35926033950756e-05
2.6,2.2e-05,3.20140623762168e-05,3.20140623762168e-05
2.65,1.4e-05,2.34877457011672e-05,2.34877457011672e-05
2.7,1e-05,1.72159278826523e-05,1.72159278826523e-05
2.75,1e-05,1.26073318004234e-05,1.26073318004234e-05
2.8,6e-06,9.22430946037374e-06,9.22430946037374e-06
2.85,1e-05,6.74335471594839e-06,6.74335471594839e-06
2.9,0,4.92563724934424e-06,4.92563724934424e-06
2.95,4e-06,3.59505290479631e-06,3.59505290479631e-06
3,1.2e-05,2.62190008165495e-06,2.62190008165495e-06


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb1m_10Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mpsk_fas
1,0.492512926144405
6,0.160495189855059
11,0.0892986372401418
16,0.0588569855046207
21,0.0423484095124347
26,0.0321831788099196
31,0.0253999065723161
36,0.0206130319346133
41,0.0170922456182607
46,0.0144184919813298
51,0.0123354498257785
56,0.0106783047293756
61,0.00933673123227475
66,0.00823439002198915
71,0.00731696874506078
76,0.00654489969760744
81,0.00588876129016559
86,0.00532628237346393
91,0.0048403373162245
96,0.0044175720454151
101,0.00404744258998889


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb1m_10Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mpsk_fas
1,0.492512926144405
6,0.172435978021959
11,0.0800692413509777
16,0.0442720169952381
21,0.0270707400307262
26,0.0177099488945233
31,0.0121709870934397
36,0.00868693480942852
41,0.00639002493580474
46,0.00481796262722206
51,0.00370847980771023
56,0.00290510360118195
61,0.00231053536379114
66,0.00186213493328539
71,0.00151836324853619
76,0.00125096026224757
81,0.00104026514832646
86,0.000872327029270479
91,0.000737071317812457
96,0.000627107286460732
101,0.000536935595020078


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb1m_1Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mpsk_fas
1,0.604382726650716
6,0.270130109979688
11,0.17018266667017
16,0.121220765694728
21,0.0923096224604743
26,0.0733700785410219
31,0.0600980038929974
36,0.0503437862368049
41,0.0429151817901622
46,0.0370988235427415
51,0.0324425180385098
56,0.0286462814906945
61,0.0255036327711696
66,0.0228680473389365
71,0.0206328426708939
76,0.0187186223167388
81,0.0170651660506814
86,0.0156260357156928
91,0.0143648946251217
96,0.0132529392734237
101,0.0122670713080323


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb1m_1Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mpsk_fas
1,0.604382726650716
6,0.305794720939002
11,0.18160718250851
16,0.119714043208473
21,0.0839289720173313
26,0.0613929431154451
31,0.0463535100380701
36,0.0358782041096719
41,0.028335133080438
46,0.022755942475327
51,0.0185367808998526
56,0.0152858049642925
61,0.0127402654572908
66,0.0107190456926262
71,0.00909431594965309
76,0.00777398902035734
81,0.00669052400540784
86,0.00579358933419378
91,0.00504514163856633
96,0.0044160563301532
101,0.00388377780199789


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb2.5m_10Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mpsk_fas
1,0.254877300121843
6,0.0222881557340999
11,0.00578321365387624
16,0.00219590124878641
21,0.00101828543325594
26,0.000535356343845758
31,0.000307076382080782
36,0.000187864625620183
41,0.000120812892892631
46,8.08575694002511e-05
51,5.59190573020306e-05
56,3.97482456728711e-05
61,2.8921608879682e-05
66,2.14724559592323e-05
71,1.62248723420801e-05
76,1.2451261559217e-05
81,9.68785686542394e-06
86,7.63126551382753e-06
91,6.0783928758043e-06
96,4.89046999464369e-06
101,3.97091994142477e-06


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb2.5m_10Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mpsk_fas
1,0.254877300121843
6,0.0294372061342651
11,0.00525836763648072
16,0.001354246628267
21,0.00043406294969808
26,0.000161616822113862
31,6.72160345898422e-05
36,3.04585668729703e-05
41,1.47854666727938e-05
46,7.59574891082274e-06
51,4.09243662943912e-06
56,2.29639964976637e-06
61,1.3347172393423e-06
66,8.00015226790563e-07
71,4.92737534173858e-07
76,3.10921186902464e-07
81,2.0050236069043e-07
86,1.31857625266236e-07
91,8.82718018778124e-08
96,6.00608733928106e-08
101,4.14786394464399e-08


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb2.5m_1Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mpsk_fas
1,0.44415910428453
6,0.107086710613736
11,0.0453110177187389
16,0.0238978745187824
21,0.0142473456825527
26,0.00919675045723478
31,0.00628006154001994
36,0.00447297009346515
41,0.00329240251136738
46,0.00248844058707313
51,0.00192229687721422
56,0.00151244740509596
61,0.0012087663044489
66,0.000979240671566536
71,0.000802758869364325
76,0.000665010162881862
81,0.00055605969452493
86,0.000468864757126499
91,0.000398339733690197
96,0.00034075127543897
101,0.000293317951018452


==> Figures/files_txt/plot10/sep_Lfas_mpsk_fas_16M_10gamdb2.5m_1Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mpsk_fas
1,0.44415910428453
6,0.140950546135372
11,0.0549122185469549
16,0.0254364462445122
21,0.0131016545663732
26,0.00727268606421894
31,0.00427261493596275
36,0.00262555529088898
41,0.00167388963476869
46,0.00110056363075459
51,0.000742878349672716
56,0.000512977581531914
61,0.00036135231276473
66,0.000259070143751287
71,0.00018868328183698
76,0.000139376115526908
81,0.000104279021441368
86,7.89329393878908e-05
91,6.03864867033429e-05
96,4.66514223801373e-05
101,3.63666767804831e-05


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb1m_10Npe_4L_.txt <==
Lfas,Pe_mpsk_tas
1,0.136267387513103
6,0.136267387513103
11,0.136267387513103
16,0.136267387513103
21,0.136267387513103
26,0.136267387513103
31,0.136267387513103
36,0.136267387513103
41,0.136267387513103
46,0.136267387513103
51,0.136267387513103
56,0.136267387513103
61,0.136267387513103
66,0.136267387513103
71,0.136267387513103
76,0.136267387513103
81,0.136267387513103
86,0.136267387513103
91,0.136267387513103
96,0.136267387513103
101,0.136267387513103


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb1m_10Npe_8L_.txt <==
Lfas,Pe_mpsk_tas
1,0.0324285910354491
6,0.0324285910354491
11,0.0324285910354491
16,0.0324285910354491
21,0.0324285910354491
26,0.0324285910354491
31,0.0324285910354491
36,0.0324285910354491
41,0.0324285910354491
46,0.0324285910354491
51,0.0324285910354491
56,0.0324285910354491
61,0.0324285910354491
66,0.0324285910354491
71,0.0324285910354491
76,0.0324285910354491
81,0.0324285910354491
86,0.0324285910354491
91,0.0324285910354491
96,0.0324285910354491
101,0.0324285910354491


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb1m_1Npe_4L_.txt <==
Lfas,Pe_mpsk_tas
1,0.262949091004057
6,0.262949091004057
11,0.262949091004057
16,0.262949091004057
21,0.262949091004057
26,0.262949091004057
31,0.262949091004057
36,0.262949091004057
41,0.262949091004057
46,0.262949091004057
51,0.262949091004057
56,0.262949091004057
61,0.262949091004057
66,0.262949091004057
71,0.262949091004057
76,0.262949091004057
81,0.262949091004057
86,0.262949091004057
91,0.262949091004057
96,0.262949091004057
101,0.262949091004057


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb1m_1Npe_8L_.txt <==
Lfas,Pe_mpsk_tas
1,0.107932468307703
6,0.107932468307703
11,0.107932468307703
16,0.107932468307703
21,0.107932468307703
26,0.107932468307703
31,0.107932468307703
36,0.107932468307703
41,0.107932468307703
46,0.107932468307703
51,0.107932468307703
56,0.107932468307703
61,0.107932468307703
66,0.107932468307703
71,0.107932468307703
76,0.107932468307703
81,0.107932468307703
86,0.107932468307703
91,0.107932468307703
96,0.107932468307703
101,0.107932468307703


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb2.5m_10Npe_4L_.txt <==
Lfas,Pe_mpsk_tas
1,0.0181120359241208
6,0.0181120359241208
11,0.0181120359241208
16,0.0181120359241208
21,0.0181120359241208
26,0.0181120359241208
31,0.0181120359241208
36,0.0181120359241208
41,0.0181120359241208
46,0.0181120359241208
51,0.0181120359241208
56,0.0181120359241208
61,0.0181120359241208
66,0.0181120359241208
71,0.0181120359241208
76,0.0181120359241208
81,0.0181120359241208
86,0.0181120359241208
91,0.0181120359241208
96,0.0181120359241208
101,0.0181120359241208


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb2.5m_10Npe_8L_.txt <==
Lfas,Pe_mpsk_tas
1,0.00077031165263453
6,0.00077031165263453
11,0.00077031165263453
16,0.00077031165263453
21,0.00077031165263453
26,0.00077031165263453
31,0.00077031165263453
36,0.00077031165263453
41,0.00077031165263453
46,0.00077031165263453
51,0.00077031165263453
56,0.00077031165263453
61,0.00077031165263453
66,0.00077031165263453
71,0.00077031165263453
76,0.00077031165263453
81,0.00077031165263453
86,0.00077031165263453
91,0.00077031165263453
96,0.00077031165263453
101,0.00077031165263453


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb2.5m_1Npe_4L_.txt <==
Lfas,Pe_mpsk_tas
1,0.109432134444442
6,0.109432134444442
11,0.109432134444442
16,0.109432134444442
21,0.109432134444442
26,0.109432134444442
31,0.109432134444442
36,0.109432134444442
41,0.109432134444442
46,0.109432134444442
51,0.109432134444442
56,0.109432134444442
61,0.109432134444442
66,0.109432134444442
71,0.109432134444442
76,0.109432134444442
81,0.109432134444442
86,0.109432134444442
91,0.109432134444442
96,0.109432134444442
101,0.109432134444442


==> Figures/files_txt/plot10/sep_Lfas_mpsk_tas_16M_10gamdb2.5m_1Npe_8L_.txt <==
Lfas,Pe_mpsk_tas
1,0.022523309756822
6,0.022523309756822
11,0.022523309756822
16,0.022523309756822
21,0.022523309756822
26,0.022523309756822
31,0.022523309756822
36,0.022523309756822
41,0.022523309756822
46,0.022523309756822
51,0.022523309756822
56,0.022523309756822
61,0.022523309756822
66,0.022523309756822
71,0.022523309756822
76,0.022523309756822
81,0.022523309756822
86,0.022523309756822
91,0.022523309756822
96,0.022523309756822
101,0.022523309756822


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb1m_10Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mqam_fas
1,0.380129925594503
6,0.0768691983234921
11,0.0363532029901084
16,0.0216156834692259
21,0.0144180081778545
26,0.0103220179040915
31,0.00775677177336923
36,0.00603990113191368
41,0.00483305418996508
46,0.00395196850062848
51,0.00328898012506643
56,0.00277762332840533
61,0.00237500619470173
66,0.00205241913981458
71,0.00179004628802392
76,0.00157384745168132
81,0.00139364712165471
86,0.00124192360179515
91,0.00111301929366414
96,0.00100261244313197
101,0.000907355778983204


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb1m_10Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mqam_fas
1,0.380129925594503
6,0.0642294863626725
11,0.0198007576342675
16,0.00835947707566544
21,0.00418838165190605
26,0.00234288426861544
31,0.00141637287007278
36,0.000907438423639654
41,0.000608278319334579
46,0.000422836662248805
51,0.000302852759128914
56,0.000222424676121074
61,0.000166883051480701
66,0.000127540204553864
71,9.90526560305346e-05
76,7.80253772762371e-05
81,6.22396224557587e-05
86,5.02090659433575e-05
91,4.09159910834975e-05
96,3.364981175525e-05
101,2.79056155916893e-05


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb1m_1Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mqam_fas
1,0.497591409144799
6,0.145260537057236
11,0.0769051316565336
16,0.0491163133183833
21,0.0345308721843684
26,0.0257666265191283
31,0.0200316514924774
36,0.0160501215407486
41,0.0131623477447947
46,0.0109959106602053
51,0.00932622396439957
56,0.00801068473583025
61,0.00695490887852804
66,0.00609425397413707
71,0.00538315856609788
76,0.00478871500759913
81,0.00428664812569859
86,0.00385871784466007
91,0.00349099462709985
96,0.00317268642691779
101,0.00289532355652761


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb1m_1Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mqam_fas
1,0.497591409144799
6,0.152861885922537
11,0.0652228055142335
16,0.034139974376803
21,0.0200674154079673
26,0.0127361717660578
31,0.00854249377903368
36,0.00597568965208056
41,0.00432141919337768
46,0.00321076841033438
51,0.00243983810478027
56,0.00188966660595851
61,0.00148770267806665
66,0.00118802919011568
71,0.0009606554830183
76,0.000785454063046
81,0.000648593238039464
86,0.00054036759401255
91,0.00045383981288569
96,0.000383968392248253
101,0.000327034535281241


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb2.5m_10Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mqam_fas
1,0.125281029425784
6,0.00299062483754236
11,0.00050320425189118
16,0.000145647500518017
21,5.53723737137247e-05
26,2.49040607645059e-05
31,1.25697169478984e-05
36,6.90431113041998e-06
41,4.04703291364991e-06
46,2.49788707049916e-06
51,1.60799122592278e-06
56,1.07200623265464e-06
61,7.3615485275151e-07
66,5.18521487730459e-07
71,3.73361025423429e-07
76,2.74076122381045e-07
81,2.04653397897161e-07
86,1.55153151995445e-07
91,1.19237437946222e-07
96,9.27670792793258e-08
101,7.29803413428803e-08


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb2.5m_10Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mqam_fas
1,0.125281029425784
6,0.00215803352815689
11,0.000135869137894506
16,1.76992366787997e-05
21,3.43680585328879e-06
26,8.63823509607084e-07
31,2.6059874219301e-07
36,9.01463620991683e-08
41,3.46997577981405e-08
46,1.45563232024572e-08
51,6.55466961344522e-09
56,3.13248164998406e-09
61,1.57491591499593e-09
66,8.27281868786548e-10
71,4.51504855298628e-10
76,2.54866156227894e-10
81,1.48241566868882e-10
86,8.85661576134225e-11
91,5.4205973487543e-11
96,3.39092331126854e-11
101,2.16384954716567e-11


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb2.5m_1Npe_1Lhat_0.2W.txt <==
Lfas,Pe_mqam_fas
1,0.295597174371996
6,0.0297646447942141
11,0.00891227554218892
16,0.00379810478376542
21,0.00194066290086258
26,0.00110991603887854
31,0.000686066639487022
36,0.000449033798431608
41,0.000307139810036171
46,0.000217599126183554
51,0.000158660055408324
56,0.0001184973758751
61,9.03247965421446e-05
66,7.00696887318126e-05
71,5.51942428822535e-05
76,4.40653855623658e-05
81,3.5602593831645e-05
86,2.90733311992549e-05
91,2.39701953242176e-05
96,1.99349445739797e-05
101,1.67102801704655e-05


==> Figures/files_txt/plot10/sep_Lfas_mqam_fas_16M_10gamdb2.5m_1Npe_1Lhat_0.8W.txt <==
Lfas,Pe_mqam_fas
1,0.295597174371996
6,0.0349927475608578
11,0.00731465475665775
16,0.00221109124044576
21,0.000824178398285016
26,0.000353053909275111
31,0.000167234425824686
36,8.55351268462678e-05
41,4.64945156246235e-05
46,2.65601802826782e-05
51,1.58143749334377e-05
56,9.75312142848096e-06
61,6.19987755558406e-06
66,4.04649287334363e-06
71,2.70307493127801e-06
76,1.84327592949709e-06
81,1.28035937140723e-06
86,9.04244809041313e-07
91,6.48296204528227e-07
96,4.71204987148892e-07
101,3.46807531724002e-07


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb1m_10Npe_4L_.txt <==
Lfas,Pe_mqam_tas
1,0.0391224443820026
6,0.0391224443820026
11,0.0391224443820026
16,0.0391224443820026
21,0.0391224443820026
26,0.0391224443820026
31,0.0391224443820026
36,0.0391224443820026
41,0.0391224443820026
46,0.0391224443820026
51,0.0391224443820026
56,0.0391224443820026
61,0.0391224443820026
66,0.0391224443820026
71,0.0391224443820026
76,0.0391224443820026
81,0.0391224443820026
86,0.0391224443820026
91,0.0391224443820026
96,0.0391224443820026
101,0.0391224443820026


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb1m_10Npe_8L_.txt <==
Lfas,Pe_mqam_tas
1,0.00227917205747491
6,0.00227917205747491
11,0.00227917205747491
16,0.00227917205747491
21,0.00227917205747491
26,0.00227917205747491
31,0.00227917205747491
36,0.00227917205747491
41,0.00227917205747491
46,0.00227917205747491
51,0.00227917205747491
56,0.00227917205747491
61,0.00227917205747491
66,0.00227917205747491
71,0.00227917205747491
76,0.00227917205747491
81,0.00227917205747491
86,0.00227917205747491
91,0.00227917205747491
96,0.00227917205747491
101,0.00227917205747491


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb1m_1Npe_4L_.txt <==
Lfas,Pe_mqam_tas
1,0.111511175227782
6,0.111511175227782
11,0.111511175227782
16,0.111511175227782
21,0.111511175227782
26,0.111511175227782
31,0.111511175227782
36,0.111511175227782
41,0.111511175227782
46,0.111511175227782
51,0.111511175227782
56,0.111511175227782
61,0.111511175227782
66,0.111511175227782
71,0.111511175227782
76,0.111511175227782
81,0.111511175227782
86,0.111511175227782
91,0.111511175227782
96,0.111511175227782
101,0.111511175227782


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb1m_1Npe_8L_.txt <==
Lfas,Pe_mqam_tas
1,0.0196165947517388
6,0.0196165947517388
11,0.0196165947517388
16,0.0196165947517388
21,0.0196165947517388
26,0.0196165947517388
31,0.0196165947517388
36,0.0196165947517388
41,0.0196165947517388
46,0.0196165947517388
51,0.0196165947517388
56,0.0196165947517388
61,0.0196165947517388
66,0.0196165947517388
71,0.0196165947517388
76,0.0196165947517388
81,0.0196165947517388
86,0.0196165947517388
91,0.0196165947517388
96,0.0196165947517388
101,0.0196165947517388


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb2.5m_10Npe_4L_.txt <==
Lfas,Pe_mqam_tas
1,0.000696386608307561
6,0.000696386608307561
11,0.000696386608307561
16,0.000696386608307561
21,0.000696386608307561
26,0.000696386608307561
31,0.000696386608307561
36,0.000696386608307561
41,0.000696386608307561
46,0.000696386608307561
51,0.000696386608307561
56,0.000696386608307561
61,0.000696386608307561
66,0.000696386608307561
71,0.000696386608307561
76,0.000696386608307561
81,0.000696386608307561
86,0.000696386608307561
91,0.000696386608307561
96,0.000696386608307561
101,0.000696386608307561


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb2.5m_10Npe_8L_.txt <==
Lfas,Pe_mqam_tas
1,1.00886063582067e-06
6,1.00886063582067e-06
11,1.00886063582067e-06
16,1.00886063582067e-06
21,1.00886063582067e-06
26,1.00886063582067e-06
31,1.00886063582067e-06
36,1.00886063582067e-06
41,1.00886063582067e-06
46,1.00886063582067e-06
51,1.00886063582067e-06
56,1.00886063582067e-06
61,1.00886063582067e-06
66,1.00886063582067e-06
71,1.00886063582067e-06
76,1.00886063582067e-06
81,1.00886063582067e-06
86,1.00886063582067e-06
91,1.00886063582067e-06
96,1.00886063582067e-06
101,1.00886063582067e-06


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb2.5m_1Npe_4L_.txt <==
Lfas,Pe_mqam_tas
1,0.0201535876216171
6,0.0201535876216171
11,0.0201535876216171
16,0.0201535876216171
21,0.0201535876216171
26,0.0201535876216171
31,0.0201535876216171
36,0.0201535876216171
41,0.0201535876216171
46,0.0201535876216171
51,0.0201535876216171
56,0.0201535876216171
61,0.0201535876216171
66,0.0201535876216171
71,0.0201535876216171
76,0.0201535876216171
81,0.0201535876216171
86,0.0201535876216171
91,0.0201535876216171
96,0.0201535876216171
101,0.0201535876216171


==> Figures/files_txt/plot10/sep_Lfas_mqam_tas_16M_10gamdb2.5m_1Npe_8L_.txt <==
Lfas,Pe_mqam_tas
1,0.000959534829208812
6,0.000959534829208812
11,0.000959534829208812
16,0.000959534829208812
21,0.000959534829208812
26,0.000959534829208812
31,0.000959534829208812
36,0.000959534829208812
41,0.000959534829208812
46,0.000959534829208812
51,0.000959534829208812
56,0.000959534829208812
61,0.000959534829208812
66,0.000959534829208812
71,0.000959534829208812
76,0.000959534829208812
81,0.000959534829208812
86,0.000959534829208812
91,0.000959534829208812
96,0.000959534829208812
101,0.000959534829208812


==> Figures/files_txt/plot2/sep_snr_mpsk_mc_simulations.txt <==
gamma_dB,sep_snr_mpsk_tas_16M_1m_10000Npe_2L_0.001rho,sep_snr_mpsk_tas_16M_1m_10000Npe_8L_0.001rho,sep_snr_mpsk_tas_16M_1m_10Npe_2L_0.001rho,sep_snr_mpsk_tas_16M_1m_10Npe_2L_0.9rho,sep_snr_mpsk_tas_16M_1m_10Npe_8L_0.001rho,sep_snr_mpsk_tas_16M_1m_10Npe_8L_0.9rho,sep_snr_mpsk_tas_16M_1m_1Npe_2L_0.9rho,sep_snr_mpsk_tas_16M_1m_1Npe_8L_0.9rho,sep_snr_mpsk_tas_16M_2.5m_10000Npe_2L_0.001rho,sep_snr_mpsk_tas_16M_2.5m_10000Npe_8L_0.001rho,sep_snr_mpsk_tas_16M_2.5m_10Npe_2L_0.001rho,sep_snr_mpsk_tas_16M_2.5m_10Npe_2L_0.9rho,sep_snr_mpsk_tas_16M_2.5m_10Npe_8L_0.001rho,sep_snr_mpsk_tas_16M_2.5m_10Npe_8L_0.9rho,sep_snr_mpsk_tas_16M_2.5m_1Npe_2L_0.9rho,sep_snr_mpsk_tas_16M_2.5m_1Npe_8L_0.9rho
-5,0.82279615406614,0.665452756875061,0.84443556641568,0.846277927975149,0.714590110715715,0.721960047097515,0.894203982318295,0.835206256462121,0.732088515872076,0.491764277515653,0.816502262006858,0.818345311540507,0.654730874886184,0.661948156259751,0.894203982318295,0.835206256462121
-2.5,0.775782527158466,0.566351623531981,0.797690156503272,0.80158920551645,0.611268185996201,0.626435876007508,0.864781044892442,0.763332079457415,0.652276440941864,0.360376834668599,0.720339831803271,0.724301199119991,0.469416153893706,0.482732338666099,0.864781044892442,0.763332079457415
0,0.711767989576261,0.446544846140263,0.734067855271769,0.741504515458674,0.486441019718531,0.512710138561728,0.820129874594963,0.661685658759486,0.550772585521481,0.224456081574904,0.626981592815958,0.634369318180304,0.321279692691855,0.342886512173246,0.820129874594963,0.661685658759486
2.5,0.628240678747599,0.313516937551874,0.651208594253243,0.664033437143925,0.347557482517426,0.387444864857396,0.757531506428528,0.536308062063232,0.429817540184416,0.107728699877451,0.512867998759403,0.524994808105757,0.18064549241664,0.209861095449548,0.704266250476872,0.444306077653705
5,0.525117877687977,0.184252466461132,0.548788099852192,0.569039572993186,0.210515589544823,0.263009075928707,0.676276262881338,0.399217191775905,0.29831823574849,0.0340942853224754,0.326688682032271,0.343342293974812,0.0456856821481037,0.068017666021489,0.603038211280225,0.295956396408553
7.5,0.406882417587729,0.0827902641883349,0.430508663091552,0.460040869539787,0.0992115581888443,0.15538728635708,0.577635098068286,0.266504109281052,0.174183191659859,0.00563656311028904,0.196540120512605,0.217694173768672,0.00851443187080066,0.0207798110873968,0.41390499719724,0.108744870721361
10,0.284686469160644,0.0252600546766356,0.306418130466228,0.345655715822648,0.0324286101394017,0.0771759017336515,0.465810336389111,0.155149995716103,0.0796289531449174,0.000356985071867525,0.0937809486760756,0.115645707201546,0.000642043430542327,0.00413339284456928,0.282611022515151,0.0401268900331214
12.5,0.175200383745457,0.00460816725246687,0.192633160417246,0.238419896991003,0.00646574103168492,0.0309816921165179,0.349488270606899,0.0763309528197847,0.0264201805951338,1e-50,0.0328685228515887,0.0496262275944861,1e-50,0.000484428620943676,0.167574248545746,0.0105806625471798
15,0.0932474565589885,0.000458248287959275,0.10493039278919,0.149952522334569,0.000710340656391329,0.00959224408997352,0.241010493192308,0.0305748582246042,0.00602866155870564,1e-50,0.00797224359880388,0.0168435837350533,1e-50,1e-50,0.0512248719799998,0.000476361448742589
17.5,0.0429837011846647,1e-50,0.0494322132589127,0.0858334968367647,1e-50,0.00216701678869814,0.151748330841566,0.00952011340743807,0.00094145147099921,1e-50,0.00131963074415039,0.00449475393612162,1e-50,1e-50,0.0174152543624798,1e-50
20,0.0175134587149446,1e-50,0.0204991882682554,0.0446913928280519,1e-50,0.000336238204699512,0.0870778904883544,0.00217936414317839,0.000105613824019555,1e-50,0.000155286403319243,0.000942015089075724,1e-50,1e-50,0.00466929724579945,1e-50
22.5,0.00650172435081815,1e-50,0.0077070956144195,0.0211441326152512,1e-50,1e-50,0.0455129641422736,0.000344958275184484,1e-50,1e-50,1e-50,0.000154515083520831,1e-50,1e-50,0.000986533926874663,1e-50
25,0.00226567004323308,1e-50,0.00270808995744414,0.00909782695001952,1e-50,1e-50,0.0216372895851214,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,0.000163608691656871,1e-50
27.5,0.0007585456750393,1e-50,0.0009113210515155,0.00358599922965467,1e-50,1e-50,0.00935884610377684,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
30,0.000247904429905006,1e-50,0.000298740319912077,0.00131406383310702,1e-50,1e-50,0.00370683750285062,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
32.5,1e-50,1e-50,1e-50,0.000456088552475278,1e-50,1e-50,0.00136366722868401,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
35,1e-50,1e-50,1e-50,0.000152586390324727,1e-50,1e-50,0.00047463090757184,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
37.5,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,0.000159080840298111,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
40,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_10000Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.82279615406614,2589.13400231001,2754.57405353345
-2.5,0.775782527158466,818.756061468728,871.072799276829
0,0.711767989576261,258.913400231001,275.457405353345
2.5,0.628240678747599,81.8756061468728,87.1072799276829
5,0.525117877687977,25.8913400231001,27.5457405353345
7.5,0.406882417587729,8.18756061468728,8.71072799276829
10,0.284686469160644,2.58913400231001,2.75457405353345
12.5,0.175200383745457,0.818756061468728,0.871072799276829
15,0.0932474565589885,0.258913400231001,0.275457405353345
17.5,0.0429837011846647,0.0818756061468728,0.0871072799276829
20,0.0175134587149446,0.0258913400231001,0.0275457405353345
22.5,0.00650172435081815,0.00818756061468728,0.00871072799276829
25,0.00226567004323308,0.00258913400231001,0.00275457405353345
27.5,0.0007585456750393,0.000818756061468728,0.000871072799276829
30,0.000247904429905006,0.000258913400231001,0.000275457405353345
32.5,7.98817591321332e-05,8.18756061468728e-05,8.71072799276829e-05
35,2.55315524337806e-05,2.58913400231001e-05,2.75457405353345e-05
37.5,8.12256420027055e-06,8.18756061468728e-06,8.71072799276829e-06
40,2.57731906617355e-06,2.58913400231001e-06,2.75457405353345e-06


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_10000Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.665452756875061,446351979728024,453376409993132
-2.5,0.566351623531981,4463519797280.25,4533764099931.32
0,0.446544846140263,44635197972.8024,45337640999.3132
2.5,0.313516937551874,446351979.728024,453376409.993132
5,0.184252466461132,4463519.79728024,4533764.09993132
7.5,0.0827902641883349,44635.1979728024,45337.6409993132
10,0.0252600546766356,446.351979728024,453.376409993132
12.5,0.00460816725246687,4.46351979728024,4.53376409993132
15,0.000458248287959275,0.0446351979728025,0.0453376409993132
17.5,2.45419897812397e-05,0.000446351979728024,0.000453376409993132
20,7.64406115820628e-07,4.46351979728024e-06,4.53376409993132e-06
22.5,1.57387813870125e-08,4.46351979728025e-08,4.53376409993132e-08
25,2.43990261191965e-10,4.46351979728025e-10,4.53376409993132e-10
27.5,3.15843060751383e-12,4.46351979728025e-12,4.53376409993132e-12
30,3.66625439836903e-14,4.46351979728024e-14,4.53376409993132e-14
32.5,3.99209447320837e-16,4.46351979728024e-16,4.53376409993132e-16
35,4.18965882895417e-18,4.46351979728024e-18,4.53376409993132e-18
37.5,4.30560532190475e-20,4.46351979728024e-20,4.53376409993132e-20
40,4.37239960519575e-22,4.46351979728024e-22,4.53376409993132e-22


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_10Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.84443556641568,3132.22566633958,3332.36809783223
-2.5,0.797690156503272,990.496725127168,1053.78731912326
0,0.734067855271769,313.222566633958,333.236809783223
2.5,0.651208594253243,99.0496725127168,105.378731912326
5,0.548788099852192,31.3222566633958,33.3236809783223
7.5,0.430508663091552,9.90496725127168,10.5378731912326
10,0.306418130466228,3.13222566633958,3.33236809783223
12.5,0.192633160417246,0.990496725127168,1.05378731912326
15,0.10493039278919,0.313222566633958,0.333236809783223
17.5,0.0494322132589127,0.0990496725127168,0.105378731912326
20,0.0204991882682554,0.0313222566633958,0.0333236809783223
22.5,0.0077070956144195,0.00990496725127168,0.0105378731912326
25,0.00270808995744414,0.00313222566633958,0.00333236809783223
27.5,0.0009113210515155,0.000990496725127168,0.00105378731912326
30,0.000298740319912077,0.000313222566633958,0.000333236809783223
32.5,9.64323960766157e-05,9.90496725127168e-05,0.000105378731912326
35,3.08525406379419e-05,3.13222566633958e-05,3.33236809783223e-05
37.5,9.82100382500273e-06,9.90496725127168e-06,1.05378731912326e-05
40,3.11725081970503e-06,3.13222566633958e-06,3.33236809783223e-06


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_10Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.846277927975149,16485.3817584943,17538.7619234954
-2.5,0.80158920551645,5213.13544542339,5546.24350176814
0,0.741504515458674,1648.53817584943,1753.87619234954
2.5,0.664033437143925,521.313544542339,554.624350176814
5,0.569039572993186,164.853817584943,175.387619234954
7.5,0.460040869539787,52.1313544542339,55.4624350176814
10,0.345655715822648,16.4853817584943,17.5387619234954
12.5,0.238419896991003,5.21313544542339,5.54624350176814
15,0.149952522334569,1.64853817584943,1.75387619234954
17.5,0.0858334968367647,0.521313544542339,0.554624350176814
20,0.0446913928280519,0.164853817584943,0.175387619234954
22.5,0.0211441326152512,0.0521313544542339,0.0554624350176814
25,0.00909782695001952,0.0164853817584943,0.0175387619234954
27.5,0.00358599922965467,0.00521313544542339,0.00554624350176814
30,0.00131406383310702,0.00164853817584943,0.00175387619234954
32.5,0.000456088552475278,0.000521313544542339,0.000554624350176814
35,0.000152586390324727,0.000164853817584943,0.000175387619234954
37.5,4.98766217928609e-05,5.21313544542339e-05,5.54624350176814e-05
40,1.60767015338045e-05,1.64853817584943e-05,1.75387619234954e-05


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_10Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.714590110715715,956030017310542,971075466850252
-2.5,0.611268185996201,9560300173105.43,9710754668502.52
0,0.486441019718531,95603001731.0543,97107546685.0252
2.5,0.347557482517426,956030017.310543,971075466.850252
5,0.210515589544823,9560300.17310542,9710754.66850251
7.5,0.0992115581888443,95603.0017310542,97107.5466850251
10,0.0324286101394017,956.030017310543,971.075466850252
12.5,0.00646574103168492,9.56030017310542,9.71075466850252
15,0.000710340656391329,0.0956030017310543,0.0971075466850252
17.5,4.18544630836093e-05,0.000956030017310543,0.000971075466850252
20,1.4101981866068e-06,9.56030017310543e-06,9.71075466850252e-06
22.5,3.07359975966942e-08,9.56030017310543e-08,9.71075466850252e-08
25,4.94704407664923e-10,9.56030017310543e-10,9.71075466850252e-10
27.5,6.55435820318448e-12,9.56030017310543e-12,9.71075466850252e-12
30,7.714011262131e-14,9.56030017310543e-14,9.71075466850252e-14
32.5,8.46725578291557e-16,9.56030017310542e-16,9.71075466850252e-16
35,8.92722073245197e-18,9.56030017310542e-18,9.71075466850251e-18
37.5,9.19826470001929e-20,9.56030017310542e-20,9.71075466850251e-20
40,9.3547684203825e-22,9.56030017310543e-22,9.71075466850252e-22


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_10Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.721960047097515,1.06953076533108e+20,1.08636242424303e+20
-2.5,0.626435876007508,1.06953076533108e+18,1.08636242424303e+18
0,0.512710138561728,1.06953076533108e+16,1.08636242424303e+16
2.5,0.387444864857396,106953076533108,108636242424303
5,0.263009075928707,1069530765331.08,1086362424243.03
7.5,0.15538728635708,10695307653.3108,10863624242.4303
10,0.0771759017336515,106953076.533108,108636242.424303
12.5,0.0309816921165179,1069530.76533108,1086362.42424303
15,0.00959224408997352,10695.3076533108,10863.6242424303
17.5,0.00216701678869814,106.953076533108,108.636242424303
20,0.000336238204699512,1.06953076533108,1.08636242424303
22.5,3.38707250815597e-05,0.0106953076533108,0.0108636242424303
25,2.13702073518968e-06,0.000106953076533108,0.000108636242424303
27.5,8.46853441026105e-08,1.06953076533108e-06,1.08636242424303e-06
30,2.21456654640201e-09,1.06953076533108e-08,1.08636242424303e-08
32.5,4.15703972330652e-11,1.06953076533108e-10,1.08636242424303e-10
35,6.15007445819959e-13,1.06953076533108e-12,1.08636242424303e-12
37.5,7.77574726479324e-15,1.06953076533108e-14,1.08636242424303e-14
40,8.91717134613816e-17,1.06953076533108e-16,1.08636242424303e-16


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_1Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.894203982318295,54497.1297801465,57979.378259489
-2.5,0.864781044892442,17233.5056047054,18334.6892620434
0,0.820129874594963,5449.71297801465,5797.9378259489
2.5,0.757531506428528,1723.35056047054,1833.46892620434
5,0.676276262881338,544.971297801465,579.79378259489
7.5,0.577635098068286,172.335056047054,183.346892620434
10,0.465810336389111,54.4971297801465,57.979378259489
12.5,0.349488270606899,17.2335056047054,18.3346892620434
15,0.241010493192308,5.44971297801465,5.7979378259489
17.5,0.151748330841566,1.72335056047054,1.83346892620434
20,0.0870778904883544,0.544971297801465,0.57979378259489
22.5,0.0455129641422736,0.172335056047054,0.183346892620434
25,0.0216372895851214,0.0544971297801465,0.057979378259489
27.5,0.00935884610377684,0.0172335056047054,0.0183346892620434
30,0.00370683750285062,0.00544971297801465,0.0057979378259489
32.5,0.00136366722868401,0.00172335056047054,0.00183346892620434
35,0.00047463090757184,0.000544971297801465,0.00057979378259489
37.5,0.000159080840298111,0.000172335056047054,0.000183346892620434
40,5.205822012623e-05,5.44971297801465e-05,5.7979378259489e-05


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_1m_1Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.835206256462121,1.27729662819408e+22,1.29739798653929e+22
-2.5,0.763332079457415,1.27729662819408e+20,1.29739798653929e+20
0,0.661685658759486,1.27729662819408e+18,1.29739798653929e+18
2.5,0.536308062063232,1.27729662819408e+16,1.29739798653929e+16
5,0.399217191775905,127729662819408,129739798653929
7.5,0.266504109281052,1277296628194.08,1297397986539.29
10,0.155149995716103,12772966281.9408,12973979865.3929
12.5,0.0763309528197847,127729662.819408,129739798.653929
15,0.0305748582246042,1277296.62819408,1297397.98653929
17.5,0.00952011340743807,12772.9662819408,12973.9798653929
20,0.00217936414317839,127.729662819408,129.739798653929
22.5,0.000344958275184484,1.27729662819408,1.29739798653929
25,3.56316713882337e-05,0.0127729662819409,0.0129739798653929
27.5,2.31132554587239e-06,0.000127729662819409,0.000129739798653929
30,9.41029601881382e-08,1.27729662819408e-06,1.29739798653929e-06
32.5,2.51864373640137e-09,1.27729662819408e-08,1.29739798653929e-08
35,4.81216685353952e-11,1.27729662819408e-10,1.29739798653929e-10
37.5,7.20651062010341e-13,1.27729662819408e-12,1.29739798653929e-12
40,9.18261010828353e-15,1.27729662819408e-14,1.29739798653929e-14


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_10000Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.732088515872076,974903320.760733,999541954.648542
-2.5,0.652276440941864,54822842.5329063,56208374.7360413
0,0.550772585521481,3082914.99206563,3160829.19358612
2.5,0.429817540184416,173365.050208738,177746.487742156
5,0.29831823574849,9749.03320760733,9995.41954648542
7.5,0.174183191659859,548.228425329062,562.083747360413
10,0.0796289531449174,30.8291499206563,31.6082919358612
12.5,0.0264201805951338,1.73365050208738,1.77746487742156
15,0.00602866155870564,0.0974903320760733,0.0999541954648542
17.5,0.00094145147099921,0.00548228425329063,0.00562083747360413
20,0.000105613824019555,0.000308291499206563,0.000316082919358612
22.5,9.20903526180031e-06,1.73365050208738e-05,1.77746487742156e-05
25,6.7576530442779e-07,9.74903320760733e-07,9.99541954648542e-07
27.5,4.44451430307056e-08,5.48228425329063e-08,5.62083747360413e-08
30,2.73597742098485e-09,3.08291499206563e-09,3.16082919358612e-09
32.5,1.62011942511614e-10,1.73365050208738e-10,1.77746487742156e-10
35,9.38152589006135e-12,9.74903320760733e-12,9.99541954648542e-12
37.5,5.36371338052779e-13,5.48228425329062e-13,5.62083747360413e-13
40,3.04453712356031e-14,3.08291499206563e-14,3.16082919358612e-14


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_10000Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.491764277515653,3.0877571109366e+37,3.10711400512668e+37
-2.5,0.360376834668599,3.0877571109366e+32,3.10711400512668e+32
0,0.224456081574904,3.0877571109366e+27,3.10711400512668e+27
2.5,0.107728699877451,3.0877571109366e+22,3.10711400512668e+22
5,0.0340942853224754,3.08775711093659e+17,3.10711400512668e+17
7.5,0.00563656311028904,3087757110936.59,3107114005126.68
10,0.000356985071867525,30877571.109366,31071140.0512668
12.5,6.18467956119892e-06,308.77571109366,310.711400512668
15,2.28437121144906e-08,0.0030877571109366,0.00310711400512668
17.5,1.72726530032445e-11,3.0877571109366e-08,3.10711400512668e-08
20,3.23938621215567e-15,3.0877571109366e-13,3.10711400512668e-13
22.5,2.09041482332491e-19,3.0877571109366e-18,3.10711400512668e-18
25,6.48619373574169e-24,3.0877571109366e-23,3.10711400512669e-23
27.5,1.26349783428231e-28,3.0877571109366e-28,3.10711400512669e-28
30,1.85723511273799e-33,3.0877571109366e-33,3.10711400512668e-33
32.5,2.31425445956735e-38,3.0877571109366e-38,3.10711400512668e-38
35,2.62189796097663e-43,3.08775711093659e-43,3.10711400512668e-43
37.5,2.81352033725703e-48,3.0877571109366e-48,3.10711400512668e-48
40,2.92769389790291e-53,3.0877571109366e-53,3.10711400512668e-53


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_10Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.816502262006858,1569306736.8036,1608967668.63385
-2.5,0.720339831803271,88248603.0004278,90478901.0967985
0,0.626981592815958,4962583.63574576,5088002.51445402
2.5,0.512867998759403,279066.585809321,286119.40765499
5,0.326688682032271,15693.067368036,16089.6766863385
7.5,0.196540120512605,882.486030004278,904.789010967985
10,0.0937809486760756,49.6258363574576,50.8800251445402
12.5,0.0328685228515887,2.79066585809321,2.8611940765499
15,0.00797224359880388,0.15693067368036,0.160896766863385
17.5,0.00131963074415039,0.00882486030004278,0.00904789010967985
20,0.000155286403319243,0.000496258363574576,0.000508800251445402
22.5,1.401649275521e-05,2.79066585809321e-05,2.8611940765499e-05
25,1.05222503823069e-06,1.5693067368036e-06,1.60896766863385e-06
27.5,7.01863345391845e-08,8.82486030004278e-08,9.04789010967986e-08
30,4.35689485293297e-09,4.96258363574576e-09,5.08800251445402e-09
32.5,2.59252666691357e-10,2.79066585809321e-10,2.8611940765499e-10
35,1.50542492455104e-11,1.5693067368036e-11,1.60896766863385e-11
37.5,8.62061776241478e-13,8.82486030004278e-13,9.04789010967985e-13
40,4.89759442946513e-14,4.96258363574576e-14,5.08800251445402e-14


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_10Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.818345311540507,99729295466.3014,102249743952.379
-2.5,0.724301199119991,5608190417.28198,5749925651.45547
0,0.634369318180304,315371723.117417,323342081.058545
2.5,0.524994808105757,17734655.2705412,18182861.4352267
5,0.343342293974812,997292.954663014,1022497.43952379
7.5,0.217694173768672,56081.9041728198,57499.2565145546
10,0.115645707201546,3153.71723117417,3233.42081058545
12.5,0.0496262275944861,177.346552705412,181.828614352267
15,0.0168435837350533,9.97292954663014,10.2249743952379
17.5,0.00449475393612162,0.560819041728198,0.574992565145547
20,0.000942015089075724,0.0315371723117417,0.0323342081058545
22.5,0.000154515083520831,0.00177346552705412,0.00181828614352267
25,1.98264018827308e-05,9.97292954663014e-05,0.000102249743952379
27.5,2.02067882848759e-06,5.60819041728198e-06,5.74992565145547e-06
30,1.69573889951084e-07,3.15371723117417e-07,3.23342081058545e-07
32.5,1.22938277273493e-08,1.77346552705412e-08,1.81828614352267e-08
35,8.06584280222691e-10,9.97292954663014e-10,1.02249743952379e-09
37.5,4.96687546562337e-11,5.60819041728198e-11,5.74992565145546e-11
40,2.94352096140911e-12,3.15371723117417e-12,3.23342081058545e-12


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_10Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.654730874886184,2.07313836268293e+38,2.08613469577718e+38
-2.5,0.469416153893706,2.07313836268293e+33,2.08613469577718e+33
0,0.321279692691855,2.07313836268293e+28,2.08613469577718e+28
2.5,0.18064549241664,2.07313836268294e+23,2.08613469577718e+23
5,0.0456856821481037,2.07313836268293e+18,2.08613469577718e+18
7.5,0.00851443187080066,20731383626829.3,20861346957771.8
10,0.000642043430542327,207313836.268293,208613469.577718
12.5,1.39557781564587e-05,2073.13836268293,2086.13469577718
15,6.65692052847006e-08,0.0207313836268294,0.0208613469577718
17.5,6.4365649513754e-11,2.07313836268293e-07,2.08613469577718e-07
20,1.47847450566366e-14,2.07313836268293e-12,2.08613469577718e-12
22.5,1.10521381715311e-18,2.07313836268293e-17,2.08613469577718e-17
25,3.77861912050428e-23,2.07313836268294e-22,2.08613469577718e-22
27.5,7.81626324070635e-28,2.07313836268294e-27,2.08613469577718e-27
30,1.19071513140276e-32,2.07313836268293e-32,2.08613469577718e-32
32.5,1.5148345011944e-37,2.07313836268293e-37,2.08613469577718e-37
35,1.7367323245687e-42,2.07313836268293e-42,2.08613469577718e-42
37.5,1.87629502915147e-47,2.07313836268293e-47,2.08613469577718e-47
40,1.95991132780309e-52,2.07313836268293e-52,2.08613469577718e-52


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_10Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.661948156259751,8.67826027825785e+50,8.73266357486601e+50
-2.5,0.482732338666099,8.67826027825786e+45,8.73266357486602e+45
0,0.342886512173246,8.67826027825785e+40,8.73266357486602e+40
2.5,0.209861095449548,8.67826027825786e+35,8.73266357486602e+35
5,0.068017666021489,8.67826027825784e+30,8.73266357486601e+30
7.5,0.0207798110873968,8.67826027825784e+25,8.73266357486601e+25
10,0.00413339284456928,8.67826027825785e+20,8.73266357486602e+20
12.5,0.000484428620943676,8.67826027825785e+15,8.73266357486601e+15
15,2.97141547767606e-05,86782602782.5786,87326635748.6602
17.5,8.2880659391404e-07,867826.027825785,873266.357486602
20,9.0045141763225e-09,8.67826027825785,8.73266357486602
22.5,3.29321719345109e-11,8.67826027825786e-05,8.73266357486602e-05
25,3.68373162120376e-14,8.67826027825787e-10,8.73266357486603e-10
27.5,1.26224260767007e-17,8.67826027825787e-15,8.73266357486603e-15
30,1.49559778224531e-21,8.67826027825785e-20,8.73266357486602e-20
32.5,7.57376851930698e-26,8.67826027825785e-25,8.73266357486601e-25
35,2.07954255068238e-30,8.67826027825784e-30,8.73266357486601e-30
37.5,3.80939897145803e-35,8.67826027825785e-35,8.73266357486601e-35
40,5.42563454752937e-40,8.67826027825785e-40,8.73266357486602e-40


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_1Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.894203982318295,1981569474838.18,2031649481515.87
-2.5,0.864781044892442,111431840443.725,114248046175.792
0,0.820129874594963,6266272882.35238,6424639768.69031
2.5,0.704266250476872,352378419.666639,361284044.139593
5,0.603038211280225,19815694.7483818,20316494.8151587
7.5,0.41390499719724,1114318.40443725,1142480.46175792
10,0.282611022515151,62662.7288235238,64246.3976869031
12.5,0.167574248545746,3523.78419666639,3612.84044139593
15,0.0512248719799998,198.156947483818,203.164948151587
17.5,0.0174152543624798,11.1431840443725,11.4248046175792
20,0.00466929724579945,0.626627288235238,0.642463976869031
22.5,0.000986533926874663,0.0352378419666639,0.0361284044139593
25,0.000163608691656871,0.00198156947483819,0.00203164948151587
27.5,2.12581873514742e-05,0.000111431840443725,0.000114248046175792
30,2.19293531968329e-06,6.26627288235238e-06,6.42463976869031e-06
32.5,1.85874455558675e-07,3.52378419666638e-07,3.61284044139593e-07
35,1.35736405604178e-08,1.98156947483818e-08,2.03164948151587e-08
37.5,8.94829452491892e-10,1.11431840443725e-09,1.14248046175792e-09
40,5.5266800448833e-11,6.26627288235238e-11,6.42463976869031e-11


==> Figures/files_txt/plot2/sep_snr_mpsk_tas_16M_2.5m_1Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mpsk_tas,Pe_asym_mpsk_tas,Pe_asym_largeL_mpsk_tas
-5,0.835206256462121,1.35262958276896e+56,1.36110910585687e+56
-2.5,0.763332079457415,1.35262958276896e+51,1.36110910585687e+51
0,0.661685658759486,1.35262958276896e+46,1.36110910585687e+46
2.5,0.444306077653705,1.35262958276896e+41,1.36110910585687e+41
5,0.295956396408553,1.35262958276896e+36,1.36110910585687e+36
7.5,0.108744870721361,1.35262958276896e+31,1.36110910585687e+31
10,0.0401268900331214,1.35262958276896e+26,1.36110910585687e+26
12.5,0.0105806625471798,1.35262958276896e+21,1.36110910585687e+21
15,0.000476361448742589,1.35262958276896e+16,1.36110910585687e+16
17.5,2.94860176855736e-05,135262958276.896,136110910585.687
20,8.46086975577364e-07,1352629.58276896,1361109.10585687
22.5,9.62486503841105e-09,13.5262958276896,13.6110910585687
25,3.73798111587078e-11,0.000135262958276897,0.000136110910585687
27.5,4.47486299762526e-14,1.35262958276897e-09,1.36110910585687e-09
30,1.63982985215516e-17,1.35262958276896e-14,1.36110910585687e-14
32.5,2.05948700648943e-21,1.35262958276896e-19,1.36110910585687e-19
35,1.09053765912977e-25,1.35262958276896e-24,1.36110910585687e-24
37.5,3.088184615598e-30,1.35262958276896e-29,1.36110910585687e-29
40,5.77008388156516e-35,1.35262958276896e-34,1.36110910585687e-34


==> Figures/files_txt/plot3/sep_snr_mqam_mc_simulations.txt <==
gamma_dB,sep_snr_mqam_tas_16M_1m_10000Npe_2L_0.001rho,sep_snr_mqam_tas_16M_1m_10000Npe_8L_0.001rho,sep_snr_mqam_tas_16M_1m_10Npe_2L_0.001rho,sep_snr_mqam_tas_16M_1m_10Npe_2L_0.9rho,sep_snr_mqam_tas_16M_1m_10Npe_8L_0.001rho,sep_snr_mqam_tas_16M_1m_10Npe_8L_0.9rho,sep_snr_mqam_tas_16M_1m_1Npe_2L_0.9rho,sep_snr_mqam_tas_16M_1m_1Npe_8L_0.9rho,sep_snr_mqam_tas_16M_2.5m_10000Npe_2L_0.001rho,sep_snr_mqam_tas_16M_2.5m_10000Npe_8L_0.001rho,sep_snr_mqam_tas_16M_2.5m_10Npe_2L_0.001rho,sep_snr_mqam_tas_16M_2.5m_10Npe_2L_0.9rho,sep_snr_mqam_tas_16M_2.5m_10Npe_8L_0.001rho,sep_snr_mqam_tas_16M_2.5m_10Npe_8L_0.9rho,sep_snr_mqam_tas_16M_2.5m_1Npe_2L_0.9rho,sep_snr_mqam_tas_16M_2.5m_1Npe_8L_0.9rho
-5,0.797431780221599,0.593874015344702,0.824478544570452,0.826562472525617,0.658780994202757,0.667484153714069,0.885554463461354,0.813202413617772,0.682080180099806,0.359303122254689,0.789832007203379,0.791886789377238,0.578451251937772,0.587674757776653,0.885554463461354,0.813202413617772
-2.5,0.737660849570984,0.459702413807649,0.76556514962975,0.769959155355011,0.518808777740708,0.539890104534634,0.84938007776469,0.719789114854149,0.575763276715533,0.199893378739247,0.665631041886307,0.670279540455856,0.328099639994685,0.349927228006374,0.84938007776469,0.719789114854149
0,0.653929601059903,0.304019123631785,0.682620539543367,0.691517246993871,0.351580246301786,0.393251280741088,0.791881063831865,0.578720625880746,0.439434930388231,0.0765356149808883,0.539891139181851,0.549847008381805,0.157714262996587,0.19157775044006,0.791881063831865,0.578720625880746
2.5,0.543136333463866,0.157314046480745,0.572068472704945,0.589242855325287,0.188632421222758,0.250052774986081,0.70675322519156,0.405374453459626,0.286755112882067,0.016366061140045,0.388217158623396,0.406900101378712,0.0484196676593481,0.0803542363034658,0.634262392679834,0.287170922789274
5,0.410402730033602,0.0567608123929101,0.437901358008412,0.467856477813363,0.0717438217380266,0.134373046482626,0.593525053223681,0.241802672080258,0.148708725660286,0.00147384928631342,0.172876953338616,0.198136827386388,0.00260061308489403,0.0105361791697505,0.493257023305061,0.136659353883847
7.5,0.273356855247775,0.0125724617915617,0.296655088002444,0.340786484541291,0.0170686716660914,0.0588717388595278,0.461982791284215,0.122111723431363,0.0565980122981446,1e-50,0.0687202115561609,0.0929952928296482,1e-50,0.00145731138971395,0.258004040733444,0.0225039457806906
10,0.156740498993536,0.00153961582104771,0.17344172284651,0.225682304016295,0.00227917599241139,0.0201382145123342,0.330013202485085,0.0515716203774663,0.0148457469316858,1e-50,0.0189772373024826,0.0344259171091612,1e-50,0.00011031994264986,0.136587109831211,0.00458650248078193
12.5,0.0769762049978124,0.000100461626686173,0.0868366346151146,0.135576446137154,0.000162807552231483,0.00510456775096115,0.215419975574439,0.0176674623474226,0.00263321846779683,1e-50,0.00354811021366806,0.00998593257123385,1e-50,1e-50,0.0606885001300178,0.000630665185744472
15,0.0329191274632184,1e-50,0.0377521332993251,0.073908163732125,1e-50,0.00090408150591452,0.128431782877814,0.00468881189115109,0.00032740881502239,1e-50,0.000462057082325718,0.00227187726392334,1e-50,1e-50,0.00986760418067748,1e-50
17.5,0.0126384929345947,1e-50,0.0146735220554752,0.03653537860417,1e-50,0.000105597766529319,0.0699441063985722,0.000912350963266157,1e-50,1e-50,1e-50,0.000404725358964948,1e-50,1e-50,0.00234063398035809,1e-50
20,0.00450042258751103,1e-50,0.00526869267818886,0.0163697809058246,1e-50,1e-50,0.0347476007746717,0.000122928689071736,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,0.000442750724558244,1e-50
22.5,0.0015267647572827,1e-50,0.00179677112421789,0.00667918219997833,1e-50,1e-50,0.0157238479189023,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
25,0.00050287476113126,1e-50,0.000593670071294224,0.00251377317335921,1e-50,1e-50,0.00649882472132351,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
27.5,0.000162772558405723,1e-50,0.000192514743941756,0.000888983818156659,1e-50,1e-50,0.00247808748466941,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
30,1e-50,1e-50,1e-50,0.000301050455998107,1e-50,1e-50,0.00088604552039263,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
32.5,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,0.000302467730117168,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
35,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,0.000100137399054211,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
37.5,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
40,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_10000Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.797431780221599,530.703469559461,588.568036396125
-2.5,0.737660849570984,167.823172596173,186.121555298463
0,0.653929601059903,53.0703469559461,58.8568036396125
2.5,0.543136333463866,16.7823172596173,18.6121555298463
5,0.410402730033602,5.30703469559461,5.88568036396124
7.5,0.273356855247775,1.67823172596173,1.86121555298463
10,0.156740498993536,0.530703469559461,0.588568036396125
12.5,0.0769762049978124,0.167823172596173,0.186121555298463
15,0.0329191274632184,0.0530703469559461,0.0588568036396125
17.5,0.0126384929345947,0.0167823172596173,0.0186121555298463
20,0.00450042258751103,0.00530703469559461,0.00588568036396124
22.5,0.0015267647572827,0.00167823172596173,0.00186121555298463
25,0.00050287476113126,0.000530703469559462,0.000588568036396125
27.5,0.000162772558405723,0.000167823172596173,0.000186121555298463
30,5.21590592368616e-05,5.30703469559461e-05,5.88568036396125e-05
32.5,1.66180743397762e-05,1.67823172596173e-05,1.86121555298463e-05
35,5.27733519161318e-06,5.30703469559461e-06,5.88568036396124e-06
37.5,1.67281479051379e-06,1.67823172596173e-06,1.86121555298463e-06
40,5.29699360395233e-07,5.30703469559461e-07,5.88568036396125e-07


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_10000Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.593874015344702,294620251058.466,299416271932.694
-2.5,0.459702413807649,2946202510.58466,2994162719.32694
0,0.304019123631785,29462025.1058466,29941627.1932694
2.5,0.157314046480745,294620.251058466,299416.271932694
5,0.0567608123929101,2946.20251058465,2994.16271932694
7.5,0.0125724617915617,29.4620251058465,29.9416271932694
10,0.00153961582104771,0.294620251058466,0.299416271932694
12.5,0.000100461626686173,0.00294620251058466,0.00299416271932694
15,3.68308966013206e-06,2.94620251058466e-05,2.99416271932694e-05
17.5,8.53975120964695e-08,2.94620251058466e-07,2.99416271932694e-07
20,1.43228181471378e-09,2.94620251058466e-09,2.99416271932694e-09
22.5,1.94695927342501e-11,2.94620251058466e-11,2.99416271932694e-11
25,2.32682748763006e-13,2.94620251058466e-13,2.99416271932694e-13
27.5,2.57693403367468e-15,2.94620251058466e-15,2.99416271932694e-15
30,2.73086894452599e-17,2.94620251058466e-17,2.99416271932694e-17
32.5,2.82198923558151e-19,2.94620251058466e-19,2.99416271932694e-19
35,2.87473847279518e-21,2.94620251058465e-21,2.99416271932694e-21
37.5,2.90489113810523e-23,2.94620251058465e-23,2.99416271932694e-23
40,2.92200433446787e-25,2.94620251058466e-25,2.99416271932694e-25


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_10Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.824478544570452,627.250214351951,695.801515983306
-2.5,0.76556514962975,198.3539340181,220.03175899053
0,0.682620539543367,62.7250214351951,69.5801515983306
2.5,0.572068472704945,19.83539340181,22.003175899053
5,0.437901358008412,6.27250214351951,6.95801515983306
7.5,0.296655088002444,1.983539340181,2.2003175899053
10,0.17344172284651,0.627250214351951,0.695801515983306
12.5,0.0868366346151146,0.1983539340181,0.22003175899053
15,0.0377521332993251,0.0627250214351951,0.0695801515983306
17.5,0.0146735220554752,0.01983539340181,0.022003175899053
20,0.00526869267818886,0.00627250214351951,0.00695801515983306
22.5,0.00179677112421789,0.001983539340181,0.0022003175899053
25,0.000593670071294224,0.000627250214351951,0.000695801515983306
27.5,0.000192514743941756,0.0001983539340181,0.00022003175899053
30,6.17548386799856e-05,6.27250214351951e-05,6.95801515983306e-05
32.5,1.96871557684076e-05,1.983539340181e-05,2.2003175899053e-05
35,6.25409959382037e-06,6.27250214351951e-06,6.95801515983306e-06
37.5,1.98281154114034e-06,1.983539340181e-06,2.2003175899053e-06
40,6.27928316632395e-07,6.27250214351951e-07,6.95801515983306e-07


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_10Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.826562472525617,3301.31361632493,3662.10957990416
-2.5,0.769959155355011,1043.9670298114,1158.06073136195
0,0.691517246993871,330.131361632493,366.210957990416
2.5,0.589242855325287,104.39670298114,115.806073136195
5,0.467856477813363,33.0131361632493,36.6210957990416
7.5,0.340786484541291,10.439670298114,11.5806073136195
10,0.225682304016295,3.30131361632493,3.66210957990416
12.5,0.135576446137154,1.0439670298114,1.15806073136195
15,0.073908163732125,0.330131361632493,0.366210957990416
17.5,0.03653537860417,0.10439670298114,0.115806073136195
20,0.0163697809058246,0.0330131361632493,0.0366210957990416
22.5,0.00667918219997833,0.010439670298114,0.0115806073136195
25,0.00251377317335921,0.00330131361632493,0.00366210957990416
27.5,0.000888983818156659,0.0010439670298114,0.00115806073136195
30,0.000301050455998107,0.000330131361632493,0.000366210957990416
32.5,9.91429680938444e-05,0.00010439670298114,0.000115806073136195
35,3.20983138009643e-05,3.30131361632493e-05,3.66210957990416e-05
37.5,1.02880506631666e-05,1.0439670298114e-05,1.15806073136195e-05
40,3.27836323971483e-06,3.30131361632493e-06,3.66210957990416e-06


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_10Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.658780994202757,614952305644.254,624994357730.716
-2.5,0.518808777740708,6149523056.44254,6249943577.30717
0,0.351580246301786,61495230.5644254,62499435.7730717
2.5,0.188632421222758,614952.305644254,624994.357730717
5,0.0717438217380266,6149.52305644253,6249.94357730716
7.5,0.0170686716660914,61.4952305644253,62.4994357730716
10,0.00227917599241139,0.614952305644254,0.624994357730717
12.5,0.000162807552231483,0.00614952305644254,0.00624994357730716
15,6.47143347924567e-06,6.14952305644254e-05,6.24994357730717e-05
17.5,1.5973632177664e-07,6.14952305644254e-07,6.24994357730716e-07
20,2.79743923361026e-09,6.14952305644254e-09,6.24994357730717e-09
22.5,3.9090315027066e-11,6.14952305644254e-11,6.24994357730717e-11
25,4.7504861066213e-13,6.14952305644254e-13,6.24994357730717e-13
27.5,5.31303009477171e-15,6.14952305644254e-15,6.24994357730717e-15
30,5.66237729383739e-17,6.14952305644254e-17,6.24994357730717e-17
32.5,5.87023921532201e-19,6.14952305644253e-19,6.24994357730716e-19
35,5.99092406965143e-21,6.14952305644253e-21,6.24994357730716e-21
37.5,6.06002530684315e-23,6.14952305644253e-23,6.24994357730716e-23
40,6.0992807510975e-25,6.14952305644254e-25,6.24994357730716e-25


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_10Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.667484153714069,6.87959999360743e+16,6.99194252950127e+16
-2.5,0.539890104534634,687959999360743,699194252950127
0,0.393251280741088,6879599993607.43,6991942529501.27
2.5,0.250052774986081,68795999936.0743,69919425295.0127
5,0.134373046482626,687959999.360743,699194252.950126
7.5,0.0588717388595278,6879599.99360743,6991942.52950126
10,0.0201382145123342,68795.9999360743,69919.4252950127
12.5,0.00510456775096115,687.959999360743,699.194252950127
15,0.00090408150591452,6.87959999360743,6.99194252950127
17.5,0.000105597766529319,0.0687959999360743,0.0699194252950127
20,7.7900479498728e-06,0.000687959999360743,0.000699194252950127
22.5,3.59129414061651e-07,6.87959999360743e-06,6.99194252950127e-06
25,1.0708458701065e-08,6.87959999360744e-08,6.99194252950127e-08
27.5,2.22496596653735e-10,6.87959999360744e-10,6.99194252950127e-10
30,3.53389892548519e-12,6.87959999360743e-12,6.99194252950127e-12
32.5,4.67789089590984e-14,6.87959999360743e-14,6.99194252950127e-14
35,5.51748270618923e-16,6.87959999360743e-16,6.99194252950126e-16
37.5,6.06955141666751e-18,6.87959999360743e-18,6.99194252950127e-18
40,6.40932222375425e-20,6.87959999360743e-20,6.99194252950127e-20


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_1Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.885554463461354,10491.4569773839,11649.8474813674
-2.5,0.84938007776469,3317.69000221987,3684.00524346971
0,0.791881063831865,1049.14569773839,1164.98474813674
2.5,0.70675322519156,331.769000221987,368.400524346971
5,0.593525053223681,104.914569773839,116.498474813674
7.5,0.461982791284215,33.1769000221987,36.8400524346971
10,0.330013202485085,10.4914569773839,11.6498474813674
12.5,0.215419975574439,3.31769000221987,3.68400524346971
15,0.128431782877814,1.04914569773839,1.16498474813674
17.5,0.0699441063985722,0.331769000221987,0.368400524346971
20,0.0347476007746717,0.104914569773839,0.116498474813674
22.5,0.0157238479189023,0.0331769000221987,0.0368400524346971
25,0.00649882472132351,0.0104914569773839,0.0116498474813674
27.5,0.00247808748466941,0.00331769000221987,0.00368400524346971
30,0.00088604552039263,0.00104914569773839,0.00116498474813674
32.5,0.000302467730117168,0.000331769000221987,0.000368400524346971
35,0.000100137399054211,0.000104914569773839,0.000116498474813674
37.5,3.25263950078663e-05,3.31769000221987e-05,3.68400524346971e-05
40,1.04455296167161e-05,1.04914569773839e-05,1.16498474813674e-05


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_1m_1Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.813202413617772,2.49986120625375e+19,2.54095390348687e+19
-2.5,0.719789114854149,2.49986120625375e+17,2.54095390348687e+17
0,0.578720625880746,2.49986120625375e+15,2.54095390348687e+15
2.5,0.405374453459626,24998612062537.5,25409539034868.8
5,0.241802672080258,249986120625.375,254095390348.687
7.5,0.122111723431363,2499861206.25375,2540953903.48687
10,0.0515716203774663,24998612.0625375,25409539.0348687
12.5,0.0176674623474226,249986.120625375,254095.390348687
15,0.00468881189115109,2499.86120625375,2540.95390348688
17.5,0.000912350963266157,24.9986120625375,25.4095390348687
20,0.000122928689071736,0.249986120625375,0.254095390348687
22.5,1.09129679889263e-05,0.00249986120625375,0.00254095390348688
25,6.202733492338e-07,2.49986120625375e-05,2.54095390348688e-05
27.5,2.2725034050508e-08,2.49986120625375e-07,2.54095390348688e-07
30,5.63107925897235e-10,2.49986120625375e-09,2.54095390348687e-09
32.5,1.02129667833025e-11,2.49986120625375e-11,2.54095390348687e-11
35,1.47972835688701e-13,2.49986120625375e-13,2.54095390348687e-13
37.5,1.84804682844861e-15,2.49986120625375e-15,2.54095390348687e-15
40,2.10437249742932e-17,2.49986120625375e-17,2.54095390348687e-17


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_10000Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.682080180099806,11618143.5182583,11972549.0775321
-2.5,0.575763276715533,653336.222230901,673265.911416588
0,0.439434930388231,36739.7957004181,37860.5244831492
2.5,0.286755112882067,2066.03054013958,2129.05375102558
5,0.148708725660286,116.181435182583,119.725490775321
7.5,0.0565980122981446,6.53336222230901,6.73265911416587
10,0.0148457469316858,0.367397957004181,0.378605244831492
12.5,0.00263321846779683,0.0206603054013958,0.0212905375102558
15,0.00032740881502239,0.00116181435182583,0.00119725490775321
17.5,3.07444801694748e-05,6.53336222230901e-05,6.73265911416587e-05
20,2.36888556625555e-06,3.67397957004181e-06,3.78605244831492e-06
22.5,1.60580578236397e-07,2.06603054013958e-07,2.12905375102558e-07
25,1.00644258510996e-08,1.16181435182583e-08,1.19725490775321e-08
27.5,6.02226846279598e-10,6.53336222230902e-10,6.73265911416588e-10
30,3.50821152309932e-11,3.67397957004181e-11,3.78605244831492e-11
32.5,2.01258885971524e-12,2.06603054013958e-12,2.12905375102558e-12
35,1.14458081897779e-13,1.16181435182583e-13,1.19725490775321e-13
37.5,6.47742333254989e-15,6.53336222230901e-15,6.73265911416587e-15
40,3.65555763133797e-16,3.67397957004181e-16,3.78605244831492e-16


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_10000Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.359303122254689,1.88385652290426e+29,1.8956664280878e+29
-2.5,0.199893378739247,1.88385652290427e+24,1.8956664280878e+24
0,0.0765356149808883,1.88385652290426e+19,1.8956664280878e+19
2.5,0.016366061140045,188385652290427,189566642808780
5,0.00147384928631342,1883856522.90426,1895666428.0878
7.5,4.01550091456559e-05,18838.5652290426,18956.664280878
10,2.47958801040128e-07,0.188385652290426,0.18956664280878
12.5,3.09041680080687e-10,1.88385652290426e-06,1.8956664280878e-06
15,8.79269917152892e-14,1.88385652290427e-11,1.8956664280878e-11
17.5,7.6979616884055e-18,1.88385652290426e-16,1.8956664280878e-16
20,2.92487860585885e-22,1.88385652290426e-21,1.8956664280878e-21
22.5,6.46235075262671e-27,1.88385652290427e-26,1.8956664280878e-26
25,1.02402362495027e-31,1.88385652290427e-31,1.8956664280878e-31
27.5,1.3330189593352e-36,1.88385652290427e-36,1.8956664280878e-36
30,1.54854754925563e-41,1.88385652290426e-41,1.8956664280878e-41
32.5,1.68556994681855e-46,1.88385652290426e-46,1.8956664280878e-46
35,1.768169227662e-51,1.88385652290426e-51,1.8956664280878e-51
37.5,1.81647740641562e-56,1.88385652290426e-56,1.8956664280878e-56
40,1.84425072823559e-61,1.88385652290426e-61,1.8956664280878e-61


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_10Npe_2L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.789832007203379,18047806.0550851,18603897.0309526
-2.5,0.665631041886307,1014902.71737949,1046174.01100907
0,0.539891139181851,57072.1739030471,58830.6879730542
2.5,0.388217158623396,3209.40419041336,3308.29270366273
5,0.172876953338616,180.478060550851,186.038970309526
7.5,0.0687202115561609,10.1490271737949,10.4617401100907
10,0.0189772373024826,0.570721739030471,0.588306879730542
12.5,0.00354811021366806,0.0320940419041336,0.0330829270366273
15,0.000462057082325718,0.00180478060550851,0.00186038970309526
17.5,4.49505376076813e-05,0.000101490271737949,0.000104617401100907
20,3.54847939525687e-06,5.70721739030471e-06,5.88306879730542e-06
22.5,2.44274192311504e-07,3.20940419041336e-07,3.30829270366273e-07
25,1.54530524525162e-08,1.80478060550851e-08,1.86038970309526e-08
27.5,9.29725099089751e-10,1.0149027173795e-09,1.04617401100907e-09
30,5.43306298899e-11,5.70721739030471e-11,5.88306879730542e-11
32.5,3.12242387951357e-12,3.20940419041336e-12,3.30829270366273e-12
35,1.77755905089464e-13,1.80478060550851e-13,1.86038970309526e-13
37.5,1.00653481077813e-14,1.01490271737949e-14,1.04617401100907e-14
40,5.68225196626654e-16,5.70721739030471e-16,5.88306879730542e-16


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_10Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.791886789377238,1146936376.66538,1182275905.85863
-2.5,0.670279540455856,64496972.1963025,66484259.964116
0,0.549847008381805,3626931.28156338,3738684.68525207
2.5,0.406900101378712,203957.334324868,210241.690037351
5,0.198136827386388,11469.3637666538,11822.7590585863
7.5,0.0929952928296482,644.969721963024,664.84259964116
10,0.0344259171091612,36.2693128156338,37.3868468525207
12.5,0.00998593257123385,2.03957334324868,2.10241690037351
15,0.00227187726392334,0.114693637666538,0.118227590585863
17.5,0.000404725358964948,0.00644969721963025,0.0066484259964116
20,5.63188275278309e-05,0.000362693128156338,0.000373868468525207
22.5,6.17755523265439e-06,2.03957334324868e-05,2.10241690037351e-05
25,5.50217972129454e-07,1.14693637666538e-06,1.18227590585863e-06
27.5,4.1650464516995e-08,6.44969721963025e-08,6.6484259964116e-08
30,2.81204026540426e-09,3.62693128156338e-09,3.73868468525207e-09
32.5,1.76277094257413e-10,2.03957334324868e-10,2.10241690037351e-10
35,1.05585022263829e-11,1.14693637666538e-11,1.18227590585863e-11
37.5,6.15613273511396e-13,6.44969721963024e-13,6.6484259964116e-13
40,3.53375090781268e-14,3.62693128156338e-14,3.73868468525207e-14


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_10Npe_8L_0.001rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.578451251937772,1.58431905031309e+30,1.59425118204553e+30
-2.5,0.328099639994685,1.58431905031309e+25,1.59425118204553e+25
0,0.157714262996587,1.58431905031309e+20,1.59425118204553e+20
2.5,0.0484196676593481,1.58431905031309e+15,1.59425118204554e+15
5,0.00260061308489403,15843190503.1308,15942511820.4553
7.5,8.65592128244519e-05,158431.905031308,159425.118204553
10,6.90056449531186e-07,1.58431905031309,1.59425118204553
12.5,1.13676092470881e-09,1.58431905031309e-05,1.59425118204553e-05
15,4.18391046293551e-13,1.58431905031309e-10,1.59425118204554e-10
17.5,4.49058910518467e-17,1.58431905031309e-15,1.59425118204553e-15
20,1.96802040477039e-21,1.58431905031309e-20,1.59425118204553e-20
22.5,4.7665771119554e-26,1.58431905031309e-25,1.59425118204553e-25
25,7.98776850327697e-31,1.58431905031309e-30,1.59425118204554e-30
27.5,1.07464222622402e-35,1.58431905031309e-35,1.59425118204554e-35
30,1.27237901971177e-40,1.58431905031309e-40,1.59425118204553e-40
32.5,1.40009211269066e-45,1.58431905031309e-45,1.59425118204553e-45
35,1.47777866488996e-50,1.58431905031308e-50,1.59425118204553e-50
37.5,1.52344746749591e-55,1.58431905031308e-55,1.59425118204553e-55
40,1.54977968511041e-60,1.58431905031309e-60,1.59425118204553e-60


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_10Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.587674757776653,6.63203832889665e+42,6.67361472622913e+42
-2.5,0.349927228006374,6.63203832889665e+37,6.67361472622914e+37
0,0.19157775044006,6.63203832889665e+32,6.67361472622914e+32
2.5,0.0803542363034658,6.63203832889665e+27,6.67361472622914e+27
5,0.0105361791697505,6.63203832889664e+22,6.67361472622913e+22
7.5,0.00145731138971395,6.63203832889664e+17,6.67361472622913e+17
10,0.00011031994264986,6632038328896.65,6673614726229.14
12.5,4.01468711957627e-06,66320383.2889665,66736147.2622913
15,6.05320037772449e-08,663.203832889665,667.361472622914
17.5,3.25533300117471e-10,0.00663203832889665,0.00667361472622914
20,5.55601784393897e-13,6.63203832889665e-08,6.67361472622914e-08
22.5,2.89789883941897e-16,6.63203832889665e-13,6.67361472622914e-13
25,4.98072876813099e-20,6.63203832889666e-18,6.67361472622915e-18
27.5,3.37821504013702e-24,6.63203832889666e-23,6.67361472622915e-23
30,1.14027991352959e-28,6.63203832889665e-28,6.67361472622914e-28
32.5,2.38932178035471e-33,6.63203832889665e-33,6.67361472622913e-33
35,3.69630139143054e-38,6.63203832889664e-38,6.67361472622913e-38
37.5,4.75748025267604e-43,6.63203832889664e-43,6.67361472622913e-43
40,5.49579816007145e-48,6.63203832889665e-48,6.67361472622914e-48


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_1Npe_2L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.885554463461354,33547140236.5701,34612081995.6379
-2.5,0.84938007776469,1886494329.69793,1946380405.7024
0,0.791881063831865,106085372.132641,109453013.666722
2.5,0.634262392679834,5965618.8748381,6154995.27514218
5,0.493257023305061,335471.402365701,346120.819956379
7.5,0.258004040733444,18864.9432969793,19463.804057024
10,0.136587109831211,1060.85372132641,1094.53013666722
12.5,0.0606885001300178,59.6561887483809,61.5499527514217
15,0.00986760418067748,3.35471402365701,3.46120819956379
17.5,0.00234063398035809,0.188649432969793,0.19463804057024
20,0.000442750724558244,0.0106085372132641,0.0109453013666722
22.5,6.64064332960456e-05,0.000596561887483809,0.000615499527514218
25,7.90347365551015e-06,3.35471402365701e-05,3.46120819956379e-05
27.5,7.59778148137072e-07,1.88649432969793e-06,1.9463804057024e-06
30,6.11708054479936e-08,1.06085372132641e-07,1.09453013666722e-07
32.5,4.31598053901468e-09,5.96561887483809e-09,6.15499527514218e-09
35,2.78454722300052e-10,3.35471402365701e-10,3.46120819956379e-10
37.5,1.69767128101462e-11,1.88649432969793e-11,1.9463804057024e-11
40,1.0002746878279e-12,1.06085372132641e-12,1.09453013666722e-12


==> Figures/files_txt/plot3/sep_snr_mqam_tas_16M_2.5m_1Npe_8L_0.9rho.txt <==
gamma_dB,Pe_mqam_tas,Pe_asym_mqam_tas,Pe_asym_largeL_mqam_tas
-5,0.813202413617772,1.15521556261311e+50,1.16245764774292e+50
-2.5,0.719789114854149,1.15521556261311e+45,1.16245764774292e+45
0,0.578720625880746,1.15521556261311e+40,1.16245764774292e+40
2.5,0.287170922789274,1.15521556261311e+35,1.16245764774292e+35
5,0.136659353883847,1.15521556261311e+30,1.16245764774292e+30
7.5,0.0225039457806906,1.15521556261311e+25,1.16245764774292e+25
10,0.00458650248078193,1.15521556261311e+20,1.16245764774292e+20
12.5,0.000630665185744472,1.15521556261311e+15,1.16245764774292e+15
15,6.4701854261533e-06,11552155626.1311,11624576477.4292
17.5,1.51747135573049e-07,115521.556261311,116245.764774292
20,1.4568330408408e-09,1.15521556261311,1.16245764774292
22.5,4.91711572873361e-12,1.15521556261311e-05,1.16245764774292e-05
25,5.24150329054559e-15,1.15521556261311e-10,1.16245764774292e-10
27.5,1.74660249904546e-18,1.15521556261311e-15,1.16245764774292e-15
30,2.0362870203309e-22,1.15521556261311e-20,1.16245764774292e-20
32.5,1.02145683671248e-26,1.15521556261311e-25,1.16245764774292e-25
35,2.78909959774348e-31,1.15521556261311e-30,1.16245764774292e-30
37.5,5.09273662033747e-36,1.15521556261311e-35,1.16245764774292e-35
40,7.24001019593557e-41,1.15521556261311e-40,1.16245764774292e-40


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_1m_10000Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.835158441922472,6242.04121503067,6640.89412006848
-2.5,0.793284359745685,1973.90674881418,2100.03511194361
0,0.735934965322971,624.204121503067,664.089412006848
2.5,0.660360728424891,197.390674881418,210.003511194361
5,0.565719140959588,62.4204121503067,66.4089412006848
7.5,0.4549165727969,19.7390674881418,21.0003511194361
10,0.336466939881786,6.24204121503067,6.64089412006848
12.5,0.224171232992287,1.97390674881418,2.10003511194361
15,0.132325446418004,0.624204121503067,0.664089412006848
17.5,0.0686651037788163,0.197390674881418,0.210003511194361
20,0.0314282126555347,0.0624204121503067,0.0664089412006848
22.5,0.0128733078901643,0.0197390674881418,0.0210003511194361
25,0.00482612999733885,0.00624204121503067,0.00664089412006848
27.5,0.00169723845254081,0.00197390674881418,0.00210003511194361
30,0.000572080502438063,0.000624204121503067,0.000664089412006848
32.5,0.000187790410430526,0.000197390674881418,0.000210003511194361
35,6.06746637664007e-05,6.24204121503067e-05,6.64089412006848e-05
37.5,1.9423486452619e-05,1.97390674881418e-05,2.10003511194361e-05
40,6.18502879775825e-06,6.24204121503067e-06,6.64089412006848e-06


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_1m_10000Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.700993401565644,3.72438306061795e+60,3.78299525520439e+60
-2.5,0.61707852661891,3.72438306061796e+58,3.78299525520439e+58
0,0.515874058206261,3.72438306061796e+56,3.78299525520439e+56
2.5,0.403055141958036,3.72438306061796e+54,3.78299525520439e+54
5,0.289578931955965,3.72438306061795e+52,3.78299525520439e+52
7.5,0.18885311749993,3.72438306061795e+50,3.78299525520439e+50
10,0.110931843598047,3.72438306061796e+48,3.78299525520439e+48
12.5,0.0584614258039491,3.72438306061795e+46,3.78299525520439e+46
15,0.0275836363175482,3.72438306061796e+44,3.78299525520439e+44
17.5,0.011655261533373,3.72438306061796e+42,3.78299525520439e+42
20,0.0044312000502833,3.72438306061796e+40,3.78299525520439e+40
22.5,0.00152832430599579,3.72438306061796e+38,3.78299525520439e+38
25,0.000481560032448917,3.72438306061796e+36,3.78299525520439e+36
27.5,0.000138849474345781,3.72438306061796e+34,3.78299525520439e+34
30,3.65215778483119e-05,3.72438306061796e+32,3.78299525520439e+32
32.5,8.74138684337572e-06,3.72438306061795e+30,3.78299525520439e+30
35,1.91117466500301e-06,3.72438306061795e+28,3.78299525520439e+28
37.5,3.8587998820633e-07,3.72438306061795e+26,3.78299525520439e+26
40,7.28964148372851e-08,3.72438306061796e+24,3.78299525520439e+24


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_1m_10Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.855523734082732,7551.35952276896,8033.87502993812
-2.5,0.813844643202597,2387.9495522752,2540.53435317579
0,0.756788245453994,755.135952276896,803.387502993812
2.5,0.681820142449373,238.79495522752,254.053435317579
5,0.587957426541945,75.5135952276896,80.3387502993812
7.5,0.477494947870247,23.879495522752,25.4053435317579
10,0.358012490199693,7.55135952276896,8.03387502993812
12.5,0.242653341568926,2.3879495522752,2.54053435317579
15,0.146077059442771,0.755135952276896,0.803387502993812
17.5,0.0773692086738021,0.23879495522752,0.254053435317579
20,0.0361051853559702,0.0755135952276896,0.0803387502993812
22.5,0.015035520416218,0.023879495522752,0.0254053435317579
25,0.00570853176301119,0.00755135952276896,0.00803387502993813
27.5,0.00202529459482041,0.0023879495522752,0.00254053435317579
30,0.000686535193340621,0.000755135952276896,0.000803387502993812
32.5,0.000226142447596649,0.00023879495522752,0.000254053435317579
35,7.32156039645072e-05,7.55135952276896e-05,8.03387502993812e-05
37.5,2.34658843179192e-05,2.3879495522752e-05,2.54053435317579e-05
40,7.47730199444392e-06,7.55135952276896e-06,8.03387502993812e-06


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_1m_10Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.757763126217096,7.97716188933063e+60,8.10270186663558e+60
-2.5,0.666998799900985,7.97716188933063e+58,8.10270186663558e+58
0,0.557654998266623,7.97716188933063e+56,8.10270186663558e+56
2.5,0.436688930876768,7.97716188933063e+54,8.10270186663558e+54
5,0.315402500544307,7.97716188933063e+52,8.10270186663558e+52
7.5,0.207396088533464,7.97716188933063e+50,8.10270186663558e+50
10,0.123153120391085,7.97716188933063e+48,8.10270186663558e+48
12.5,0.0657604939944458,7.97716188933063e+46,8.10270186663558e+46
15,0.0314953200343128,7.97716188933063e+44,8.10270186663558e+44
17.5,0.0135208729247434,7.97716188933063e+42,8.10270186663558e+42
20,0.00522133297190718,7.97716188933063e+40,8.10270186663558e+40
22.5,0.00182761786931995,7.97716188933063e+38,8.10270186663558e+38
25,0.000584155604702185,7.97716188933064e+36,8.10270186663559e+36
27.5,0.000170925218296678,7.97716188933064e+34,8.10270186663559e+34
30,4.56614716920138e-05,7.97716188933063e+32,8.10270186663558e+32
32.5,1.11018892260906e-05,7.97716188933063e+30,8.10270186663558e+30
35,2.46280355452392e-06,7.97716188933063e+28,8.10270186663558e+28
37.5,5.0345955300769e-07,7.97716188933063e+26,8.10270186663558e+26
40,9.60983385435403e-08,7.97716188933063e+24,8.10270186663558e+24


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_1m_1Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.900282197595934,24963.1719760957,26558.2645617789
-2.5,0.874670105825044,7894.04810669489,8398.4606716555
0,0.8349355369731,2496.31719760957,2655.82645617789
2.5,0.777425969455022,789.404810669489,839.84606716555
5,0.700094916653388,249.631719760957,265.582645617789
7.5,0.603011334984783,78.9404810669489,83.984606716555
10,0.489278274542362,24.9631719760957,26.5582645617789
12.5,0.36682504302558,7.89404810669489,8.3984606716555
15,0.248879158381622,2.49631719760957,2.65582645617789
17.5,0.150136679096735,0.789404810669489,0.83984606716555
20,0.079750773605002,0.249631719760957,0.265582645617789
22.5,0.0373394991039833,0.0789404810669489,0.083984606716555
25,0.0155987162464747,0.0249631719760957,0.0265582645617789
27.5,0.00593778768828044,0.00789404810669489,0.0083984606716555
30,0.00211061817859351,0.00249631719760957,0.00265582645617789
32.5,0.000716353998870717,0.000789404810669489,0.00083984606716555
35,0.00023614799721421,0.000249631719760957,0.000265582645617789
37.5,7.64903864534095e-05,7.89404810669489e-05,8.3984606716555e-05
40,2.45220649653699e-05,2.49631719760957e-05,2.65582645617789e-05


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_1m_1Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.873043470317415,9.52679652992143e+62,9.67672376428718e+62
-2.5,0.819639107427795,9.52679652992144e+60,9.67672376428718e+60
0,0.733836433879661,9.52679652992143e+58,9.67672376428718e+58
2.5,0.616257910267895,9.52679652992144e+56,9.67672376428718e+56
5,0.478844509501687,9.52679652992143e+54,9.67672376428718e+54
7.5,0.340433174847635,9.52679652992143e+52,9.67672376428718e+52
10,0.219805824434128,9.52679652992143e+50,9.67672376428718e+50
12.5,0.128449113440031,9.52679652992143e+48,9.67672376428718e+48
15,0.0678156437035207,9.52679652992144e+46,9.67672376428718e+46
17.5,0.0322706048286014,9.52679652992143e+44,9.67672376428718e+44
20,0.013817336657889,9.52679652992143e+42,9.67672376428718e+42
22.5,0.00533526035425376,9.52679652992143e+40,9.67672376428718e+40
25,0.00187019161583133,9.52679652992144e+38,9.67672376428719e+38
27.5,0.000599256339921002,9.52679652992144e+36,9.67672376428719e+36
30,0.000175934144049166,9.52679652992143e+34,9.67672376428718e+34
32.5,4.7190469625796e-05,9.52679652992143e+32,9.67672376428718e+32
35,1.15239542382729e-05,9.52679652992143e+30,9.67672376428718e+30
37.5,2.56716661559964e-06,9.52679652992143e+28,9.67672376428718e+28
40,5.26703679566335e-07,9.52679652992143e+26,9.67672376428718e+26


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_2.5m_10000Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.752356025231485,8798159054.26065,9020514045.98998
-2.5,0.679466173399638,494756842.180841,507260782.252016
0,0.585438123112601,27822221.8278966,28525370.0508692
2.5,0.471262407748195,1564558.50924392,1604099.43959509
5,0.343579603629271,87981.5905426065,90205.1404598998
7.5,0.217158158995904,4947.5684218084,5072.60782252016
10,0.112589926145583,278.222218278966,285.253700508692
12.5,0.0451379678269476,15.6455850924392,16.0409943959509
15,0.0133200802929504,0.879815905426066,0.902051404598998
17.5,0.00281810162707142,0.049475684218084,0.0507260782252016
20,0.000429058274932893,0.00278222218278966,0.00285253700508692
22.5,4.86470897240467e-05,0.000156455850924392,0.000160409943959509
25,4.3486328693622e-06,8.79815905426066e-06,9.02051404598998e-06
27.5,3.269503680878e-07,4.94756842180841e-07,5.07260782252016e-07
30,2.18986663563893e-08,2.78222218278966e-08,2.85253700508692e-08
32.5,1.36431955368235e-09,1.56455850924392e-09,1.60409943959509e-09
35,8.13864459007641e-11,8.79815905426065e-11,9.02051404598998e-11
37.5,4.73337294850446e-12,4.9475684218084e-12,5.07260782252016e-12
40,2.71304538438374e-13,2.78222218278966e-13,2.85253700508692e-13


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_2.5m_10000Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.528534745355723,1.96374604738737e+152,1.97605660909601e+152
-2.5,0.407231746798625,1.96374604738737e+147,1.97605660909601e+147
0,0.279688741408775,1.96374604738737e+142,1.97605660909601e+142
2.5,0.163978487935806,1.96374604738737e+137,1.97605660909601e+137
5,0.0783872198985637,1.96374604738737e+132,1.97605660909601e+132
7.5,0.0294132551560442,1.96374604738737e+127,1.97605660909601e+127
10,0.00846514989624301,1.96374604738737e+122,1.97605660909601e+122
12.5,0.00184764960003791,1.96374604738737e+117,1.97605660909601e+117
15,0.000303917814634946,1.96374604738737e+112,1.97605660909601e+112
17.5,3.7643957105495e-05,1.96374604738737e+107,1.97605660909601e+107
20,3.54996895130579e-06,1.96374604738737e+102,1.97605660909601e+102
22.5,2.60560428971124e-07,1.96374604738737e+97,1.97605660909601e+97
25,1.51965210459231e-08,1.96374604738737e+92,1.97605660909601e+92
27.5,7.0905272295571e-10,1.96374604738737e+87,1.97605660909601e+87
30,2.62683855819248e-11,1.96374604738737e+82,1.97605660909601e+82
32.5,7.6620277666046e-13,1.96374604738737e+77,1.97605660909601e+77
35,1.77201873919991e-14,1.96374604738737e+72,1.97605660909601e+72
37.5,3.33711464088682e-16,1.96374604738737e+67,1.97605660909601e+67
40,5.29628894024535e-18,1.96374604738737e+62,1.97605660909601e+62


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_2.5m_10Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.830638059021259,14162440501.8407,14520366440.8051
-2.5,0.743823715942214,796412555.973459,816540210.657179
0,0.658140801596888,44785569.2124348,45917430.4132165
2.5,0.551755977580928,2518477.63403247,2582126.86679038
5,0.372142693067641,141624.405018407,145203.664408051
7.5,0.240846344357022,7964.12555973458,8165.40210657179
10,0.129147593393888,447.855692124348,459.174304132165
12.5,0.0540740397098552,25.1847763403247,25.8212686679038
15,0.0167860081510603,1.41624405018407,1.45203664408051
17.5,0.00374665534392678,0.0796412555973459,0.0816540210657179
20,0.000600448751063445,0.00447855692124348,0.00459174304132165
22.5,7.11579402220836e-05,0.000251847763403247,0.000258212686679038
25,6.58214813008777e-06,1.41624405018407e-05,1.45203664408051e-05
27.5,5.06860763628533e-07,7.96412555973459e-07,8.16540210657179e-07
30,3.44786357796329e-08,4.47855692124348e-08,4.59174304132165e-08
32.5,2.16855136182906e-09,2.51847763403247e-09,2.58212686679038e-09
35,1.30089993647491e-10,1.41624405018407e-10,1.45203664408051e-10
37.5,7.59057242453905e-12,7.96412555973458e-12,8.16540210657179e-12
40,4.35881406505977e-13,4.47855692124348e-13,4.59174304132165e-13


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_2.5m_10Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.704329654535046,1.31847069543979e+153,1.32673607928555e+153
-2.5,0.53050109426746,1.31847069543979e+148,1.32673607928555e+148
0,0.388940178754138,1.31847069543979e+143,1.32673607928555e+143
2.5,0.251943636995007,1.31847069543979e+138,1.32673607928555e+138
5,0.0954313339903446,1.31847069543979e+133,1.32673607928555e+133
7.5,0.0366643489413635,1.31847069543979e+128,1.32673607928555e+128
10,0.0108642316433533,1.31847069543979e+123,1.32673607928555e+123
12.5,0.00245384978418743,1.31847069543979e+118,1.32673607928555e+118
15,0.000419518334033284,1.31847069543979e+113,1.32673607928555e+113
17.5,5.41335452623638e-05,1.31847069543979e+108,1.32673607928555e+108
20,5.3145037503614e-06,1.31847069543979e+103,1.32673607928555e+103
22.5,4.05049283160565e-07,1.31847069543979e+98,1.32673607928555e+98
25,2.44881833674637e-08,1.31847069543979e+93,1.32673607928555e+93
27.5,1.18526465477902e-09,1.31847069543979e+88,1.32673607928555e+88
30,4.56522867696246e-11,1.31847069543979e+83,1.32673607928555e+83
32.5,1.38571275210134e-12,1.31847069543979e+78,1.32673607928555e+78
35,3.32660306945375e-14,1.31847069543979e+73,1.32673607928555e+73
37.5,6.46793432762348e-16,1.31847069543979e+68,1.32673607928555e+68
40,1.05399465199241e-17,1.31847069543979e+63,1.32673607928555e+63


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_2.5m_1Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.900282197595934,281400361412.784,288512164535.31
-2.5,0.874670105825044,15824305214.5908,16224231293.8322
0,0.8349355369731,889866076.458956,912355572.596834
2.5,0.729570087620646,50040846.8677866,51305524.1738904
5,0.632629917601289,2814003.61412784,2885121.6453531
7.5,0.447707744905246,158243.052145908,162242.312938322
10,0.311222176280491,8898.66076458956,9123.55572596834
12.5,0.186099110948052,500.408468677866,513.055241738904
15,0.0573192384782518,28.1400361412784,28.851216453531
17.5,0.0179035119490848,1.58243052145908,1.62242312938322
20,0.00402839171101573,0.0889866076458956,0.0912355572596834
22.5,0.000651416772705994,0.00500408468677866,0.00513055241738904
25,7.78634323473623e-05,0.000281400361412784,0.00028851216453531
27.5,7.25375488697748e-06,1.58243052145908e-05,1.62242312938322e-05
30,5.61484508536084e-07,8.89866076458956e-07,9.12355572596834e-07
32.5,3.8326262882907e-08,5.00408468677866e-08,5.13055241738903e-08
35,2.41572734097914e-09,2.81400361412784e-09,2.8851216453531e-09
37.5,1.45103654148078e-10,1.58243052145908e-10,1.62242312938322e-10
40,8.4729137617165e-12,8.89866076458956e-12,9.12355572596834e-12


==> Figures/files_txt/plot4/sep_snr_mpsk_fas_16M_2.5m_1Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mpsk_fas,Pe_asym_mpsk_fas,Pe_asym_largeL_mpsk_fas
-5,0.873043470317415,2.05502302245289e+158,2.06790579197608e+158
-2.5,0.819639107427795,2.05502302245289e+153,2.06790579197608e+153
0,0.733836433879661,2.05502302245289e+148,2.06790579197608e+148
2.5,0.531947886998488,2.05502302245289e+143,2.06790579197609e+143
5,0.374925325891933,2.05502302245289e+138,2.06790579197608e+138
7.5,0.16174888674884,2.05502302245289e+133,2.06790579197608e+133
10,0.0718333492823473,2.05502302245289e+128,2.06790579197608e+128
12.5,0.0259915792258796,2.05502302245289e+123,2.06790579197608e+123
15,0.00267154591715925,2.05502302245289e+118,2.06790579197609e+118
17.5,0.000449464416829444,2.05502302245289e+113,2.06790579197608e+113
20,5.75958084781863e-05,2.05502302245289e+108,2.06790579197608e+108
22.5,5.64984778441098e-06,2.05502302245289e+103,2.06790579197608e+103
25,4.31871101775619e-07,2.05502302245289e+98,2.06790579197609e+98
27.5,2.62519006165488e-08,2.05502302245289e+93,2.06790579197609e+93
30,1.28027478111014e-09,2.05502302245289e+88,2.06790579197608e+88
32.5,4.97786033752707e-11,2.05502302245289e+83,2.06790579197608e+83
35,1.52688915019972e-12,2.05502302245289e+78,2.06790579197608e+78
37.5,3.70334643237741e-14,2.05502302245289e+73,2.06790579197608e+73
40,7.26543402587613e-16,2.05502302245289e+68,2.06790579197608e+68


==> Figures/files_txt/plot4/sep_snr_mpsk_mc_simulations.txt <==
gamma_dB,sep_snr_mpsk_fas_16M_1m_10000Npe_2L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_1m_10000Npe_8L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_1m_10Npe_2L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_1m_10Npe_8L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_1m_1Npe_2L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_1m_1Npe_8L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_2.5m_10000Npe_2L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_2.5m_10000Npe_8L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_2.5m_10Npe_2L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_2.5m_10Npe_8L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_2.5m_1Npe_2L_1Lhat_0.2W,sep_snr_mpsk_fas_16M_2.5m_1Npe_8L_1Lhat_0.2W
-5,0.835158441922472,0.700993401565644,0.855523734082732,0.757763126217096,0.900282197595934,0.873043470317415,0.752356025231485,0.528534745355723,0.830638059021259,0.704329654535046,0.900282197595934,0.873043470317415
-2.5,0.793284359745685,0.61707852661891,0.813844643202597,0.666998799900985,0.874670105825044,0.819639107427795,0.679466173399638,0.407231746798625,0.743823715942214,0.53050109426746,0.874670105825044,0.819639107427795
0,0.735934965322971,0.515874058206261,0.756788245453994,0.557654998266623,0.8349355369731,0.733836433879661,0.585438123112601,0.279688741408775,0.658140801596888,0.388940178754138,0.8349355369731,0.733836433879661
2.5,0.660360728424891,0.403055141958036,0.681820142449373,0.436688930876768,0.777425969455022,0.616257910267895,0.471262407748195,0.163978487935806,0.551755977580928,0.251943636995007,0.729570087620646,0.531947886998488
5,0.565719140959588,0.289578931955965,0.587957426541945,0.315402500544307,0.700094916653388,0.478844509501687,0.343579603629271,0.0783872198985637,0.372142693067641,0.0954313339903446,0.632629917601289,0.374925325891933
7.5,0.4549165727969,0.18885311749993,0.477494947870247,0.207396088533464,0.603011334984783,0.340433174847635,0.217158158995904,0.0294132551560442,0.240846344357022,0.0366643489413635,0.447707744905246,0.16174888674884
10,0.336466939881786,0.110931843598047,0.358012490199693,0.123153120391085,0.489278274542362,0.219805824434128,0.112589926145583,0.00846514989624301,0.129147593393888,0.0108642316433533,0.311222176280491,0.0718333492823473
12.5,0.224171232992287,0.0584614258039491,0.242653341568926,0.0657604939944458,0.36682504302558,0.128449113440031,0.0451379678269476,0.00184764960003791,0.0540740397098552,0.00245384978418743,0.186099110948052,0.0259915792258796
15,0.132325446418004,0.0275836363175482,0.146077059442771,0.0314953200343128,0.248879158381622,0.0678156437035207,0.0133200802929504,0.000303917814634946,0.0167860081510603,0.000419518334033284,0.0573192384782518,0.00267154591715925
17.5,0.0686651037788163,0.011655261533373,0.0773692086738021,0.0135208729247434,0.150136679096735,0.0322706048286014,0.00281810162707142,1e-50,0.00374665534392678,1e-50,0.0179035119490848,0.000449464416829444
20,0.0314282126555347,0.0044312000502833,0.0361051853559702,0.00522133297190718,0.079750773605002,0.013817336657889,0.000429058274932893,1e-50,0.000600448751063445,1e-50,0.00402839171101573,1e-50
22.5,0.0128733078901643,0.00152832430599579,0.015035520416218,0.00182761786931995,0.0373394991039833,0.00533526035425376,1e-50,1e-50,1e-50,1e-50,0.000651416772705994,1e-50
25,0.00482612999733885,0.000481560032448917,0.00570853176301119,0.000584155604702185,0.0155987162464747,0.00187019161583133,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
27.5,0.00169723845254081,0.000138849474345781,0.00202529459482041,0.000170925218296678,0.00593778768828044,0.000599256339921002,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
30,0.000572080502438063,1e-50,0.000686535193340621,1e-50,0.00211061817859351,0.000175934144049166,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
32.5,0.000187790410430526,1e-50,0.000226142447596649,1e-50,0.000716353998870717,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
35,1e-50,1e-50,1e-50,1e-50,0.00023614799721421,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
37.5,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
40,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_1m_10000Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.812638064172767,1279.45209749453,1418.95550317461
-2.5,0.759672290410384,404.598278516251,448.713128846204
0,0.68525681932935,127.945209749453,141.895550317461
2.5,0.585806665795822,40.4598278516251,44.8713128846204
5,0.463829401528515,12.7945209749453,14.1895550317461
7.5,0.33183785634786,4.04598278516251,4.48713128846204
10,0.21006752018803,1.27945209749453,1.41895550317461
12.5,0.116279018268906,0.404598278516251,0.448713128846204
15,0.0562803458688552,0.127945209749453,0.141895550317461
17.5,0.0241096642717896,0.0404598278516251,0.0448713128846204
20,0.00934203438915788,0.0127945209749453,0.0141895550317461
22.5,0.00335992422478465,0.00404598278516251,0.00448713128846204
25,0.00114879140064041,0.00127945209749453,0.00141895550317461
27.5,0.000380379633976641,0.000404598278516251,0.000448713128846204
30,0.000123527331618545,0.000127945209749453,0.000141895550317461
32.5,3.96606374531156e-05,4.04598278516251e-05,4.48713128846204e-05
35,1.26503661745811e-05,1.27945209749453e-05,1.41895550317461e-05
37.5,4.0199352078044e-06,4.04598278516251e-06,4.48713128846204e-06
40,1.27471300880234e-06,1.27945209749453e-06,1.41895550317461e-06


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_1m_10000Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.638953484080343,2.45832598978448e+57,2.49834422587079e+57
-2.5,0.529905415679468,2.45832598978448e+55,2.49834422587079e+55
0,0.405393591185081,2.45832598978448e+53,2.49834422587079e+53
2.5,0.281403401662673,2.45832598978448e+51,2.49834422587079e+51
5,0.17546011264798,2.45832598978448e+49,2.49834422587079e+49
7.5,0.0978283282913866,2.45832598978448e+47,2.49834422587079e+47
10,0.048671116958899,2.45832598978448e+45,2.49834422587079e+45
12.5,0.0215987898370623,2.45832598978448e+43,2.49834422587079e+43
15,0.00858077299232931,2.45832598978448e+41,2.49834422587079e+41
17.5,0.00307719912320271,2.45832598978448e+39,2.49834422587079e+39
20,0.00100498870115312,2.45832598978448e+37,2.49834422587079e+37
22.5,0.000300148102619518,2.45832598978448e+35,2.49834422587079e+35
25,8.18181897777469e-05,2.45832598978448e+33,2.49834422587079e+33
27.5,2.02829704529523e-05,2.45832598978448e+31,2.49834422587079e+31
30,4.57859664888122e-06,2.45832598978448e+29,2.49834422587079e+29
32.5,9.49730111228834e-07,2.45832598978448e+27,2.49834422587079e+27
35,1.83469119266947e-07,2.45832598978448e+25,2.49834422587079e+25
37.5,3.33778776533804e-08,2.45832598978448e+23,2.49834422587079e+23
40,5.7409160934831e-09,2.45832598978448e+21,2.49834422587079e+21


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_1m_10Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.838074324532516,1512.21284283798,1677.48047662795
-2.5,0.785824435566938,478.203689032627,530.465903660917
0,0.712029601904662,151.221284283798,167.748047662795
2.5,0.612848999492425,47.8203689032627,53.0465903660917
5,0.490022203718076,15.1221284283798,16.7748047662795
7.5,0.355166655669289,4.78203689032627,5.30465903660917
10,0.228397405727221,1.51221284283798,1.67748047662795
12.5,0.128629896209036,0.478203689032627,0.530465903660917
15,0.0633432523116967,0.151221284283798,0.167748047662795
17.5,0.027560385954342,0.0478203689032627,0.0530465903660917
20,0.0108134279228483,0.0151221284283798,0.0167748047662795
22.5,0.00392441662980143,0.00478203689032627,0.00530465903660917
25,0.00134985496734945,0.00151221284283798,0.00167748047662795
27.5,0.000448623441170822,0.000478203689032627,0.000530465903660917
30,0.000146014157265211,0.000151221284283798,0.000167748047662795
32.5,4.69412910804186e-05,4.78203689032627e-05,5.30465903660917e-05
35,1.49837928103717e-05,1.51221284283798e-05,1.67748047662795e-05
37.5,4.76345030962516e-06,4.78203689032627e-06,5.30465903660917e-06
40,1.51084220379188e-06,1.51221284283798e-06,1.67748047662795e-06


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_1m_10Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.713304905567382,5.13119254366245e+57,5.21498392441863e+57
-2.5,0.59342157937898,5.13119254366245e+55,5.21498392441863e+55
0,0.453301463534164,5.13119254366245e+53,5.21498392441863e+53
2.5,0.313678896679016,5.13119254366245e+51,5.21498392441863e+51
5,0.195287543676284,5.13119254366245e+49,5.21498392441863e+49
7.5,0.109118983256359,5.13119254366245e+47,5.21498392441863e+47
10,0.0546352002877299,5.13119254366245e+45,5.21498392441863e+45
12.5,0.0244822603488689,5.13119254366245e+43,5.21498392441863e+43
15,0.00983867281491219,5.13119254366245e+41,5.21498392441864e+41
17.5,0.00357068113502717,5.13119254366245e+39,5.21498392441863e+39
20,0.00118033071738513,5.13119254366245e+37,5.21498392441863e+37
22.5,0.000357036454713955,5.13119254366245e+35,5.21498392441863e+35
25,9.86873959296272e-05,5.13119254366246e+33,5.21498392441864e+33
27.5,2.48270003842372e-05,5.13119254366246e+31,5.21498392441864e+31
30,5.68475799604002e-06,5.13119254366245e+29,5.21498392441863e+29
32.5,1.19405146778678e-06,5.13119254366245e+27,5.21498392441863e+27
35,2.33093423017639e-07,5.13119254366245e+25,5.21498392441863e+25
37.5,4.27937850583491e-08,5.13119254366245e+23,5.21498392441863e+23
40,7.42747303012844e-09,5.13119254366245e+21,5.21498392441863e+21


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_1m_1Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.892904195786689,4805.75850256346,5336.37546318278
-2.5,0.861613952933555,1519.71427528207,1687.51009134936
0,0.811023754556728,480.575850256346,533.637546318278
2.5,0.733790305683802,151.971427528207,168.751009134936
5,0.62612733913416,48.0575850256346,53.3637546318278
7.5,0.493338150147006,15.1971427528207,16.8751009134936
10,0.35178475892957,4.80575850256346,5.33637546318278
12.5,0.223370564802703,1.51971427528207,1.68751009134936
15,0.125085080888011,0.480575850256346,0.533637546318278
17.5,0.0617073281712454,0.151971427528207,0.168751009134936
20,0.0270439707961799,0.0480575850256346,0.0533637546318278
22.5,0.0107117898275091,0.0151971427528207,0.0168751009134936
25,0.00392205457127772,0.00480575850256346,0.00533637546318278
27.5,0.00135823972339844,0.00151971427528207,0.00168751009134936
30,0.000453497813618795,0.000480575850256346,0.000533637546318278
32.5,0.000148029340152462,0.000151971427528207,0.000168751009134936
35,4.76720027226008e-05,4.80575850256346e-05,5.33637546318278e-05
37.5,1.52324926237924e-05,1.51971427528207e-05,1.68751009134936e-05
40,4.84533738054133e-06,4.80575850256346e-06,5.33637546318278e-06


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_1m_1Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.859804774903937,1.86453706518394e+60,1.89518630959314e+60
-2.5,0.792380366077674,1.86453706518394e+58,1.89518630959314e+58
0,0.676849000327896,1.86453706518394e+56,1.89518630959314e+56
2.5,0.51520430075078,1.86453706518394e+54,1.89518630959314e+54
5,0.343867212952835,1.86453706518394e+52,1.89518630959314e+52
7.5,0.203690140234812,1.86453706518394e+50,1.89518630959314e+50
10,0.108889577764804,1.86453706518394e+48,1.89518630959314e+48
12.5,0.0529005745790165,1.86453706518394e+46,1.89518630959314e+46
15,0.0233419850858103,1.86453706518394e+44,1.89518630959314e+44
17.5,0.00934565833631972,1.86453706518394e+42,1.89518630959314e+42
20,0.0034051676822221,1.86453706518394e+40,1.89518630959314e+40
22.5,0.0011352258538721,1.86453706518394e+38,1.89518630959314e+38
25,0.000347497969409087,1.86453706518394e+36,1.89518630959314e+36
27.5,9.75483431011176e-05,1.86453706518394e+34,1.89518630959314e+34
30,2.50122990429408e-05,1.86453706518394e+32,1.89518630959314e+32
32.5,5.84946860636784e-06,1.86453706518394e+30,1.89518630959314e+30
35,1.25424451609787e-06,1.86453706518394e+28,1.89518630959314e+28
37.5,2.49340845606797e-07,1.86453706518394e+26,1.89518630959314e+26
40,4.65047662803525e-08,1.86453706518394e+24,1.89518630959314e+24


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_2.5m_10000Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.708165659367898,104849652.690793,108048038.021732
-2.5,0.611969594708191,5896129.26398884,6075987.68853582
0,0.486090595057394,331563.714380508,341677.896861148
2.5,0.339348986523145,18645.1978529769,19213.9601309149
5,0.196611860695437,1048.49652690793,1080.48038021732
7.5,0.0888281021569003,58.9612926398884,60.7598768853582
10,0.0296502197217467,3.31563714380508,3.41677896861148
12.5,0.00707766212109403,0.186451978529769,0.192139601309149
15,0.00120378542235326,0.0104849652690793,0.0108048038021732
17.5,0.000149864088673696,0.000589612926398884,0.000607598768853582
20,1.43921836706092e-05,3.31563714380508e-05,3.41677896861148e-05
22.5,1.13762951721508e-06,1.86451978529769e-06,1.92139601309149e-06
25,7.87071393362904e-08,1.04849652690793e-07,1.08048038021732e-07
27.5,5.00202376407588e-09,5.89612926398884e-09,6.07598768853582e-09
30,3.01920731841712e-10,3.31563714380508e-10,3.41677896861148e-10
32.5,1.76796225056957e-11,1.86451978529769e-11,1.92139601309149e-11
35,1.01731017208629e-12,1.04849652690793e-12,1.08048038021732e-12
37.5,5.79556997278165e-14,5.89612926398884e-14,6.07598768853582e-14
40,3.28306147410242e-15,3.31563714380508e-15,3.41677896861148e-15


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_2.5m_10000Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.412294578638619,1.19809158161927e+144,1.20560242324021e+144
-2.5,0.266769390363078,1.19809158161927e+139,1.20560242324021e+139
0,0.141577961004304,1.19809158161927e+134,1.20560242324021e+134
2.5,0.0590641287423268,1.19809158161927e+129,1.20560242324021e+129
5,0.0188624647185358,1.19809158161926e+124,1.20560242324021e+124
7.5,0.00455598257553645,1.19809158161926e+119,1.20560242324021e+119
10,0.00082751858946329,1.19809158161927e+114,1.20560242324021e+114
12.5,0.00011279644490141,1.19809158161927e+109,1.20560242324021e+109
15,1.16260183678419e-05,1.19809158161927e+104,1.20560242324021e+104
17.5,9.24496674221565e-07,1.19809158161927e+99,1.20560242324021e+99
20,5.80543330749057e-08,1.19809158161927e+94,1.20560242324021e+94
22.5,2.91452736754495e-09,1.19809158161927e+89,1.20560242324021e+89
25,1.16539904709413e-10,1.19809158161927e+84,1.20560242324021e+84
27.5,3.67425418396205e-12,1.19809158161927e+79,1.20560242324021e+79
30,9.14125885738679e-14,1.19809158161927e+74,1.20560242324021e+74
32.5,1.83282216311596e-15,1.19809158161927e+69,1.20560242324021e+69
35,3.06335781504996e-17,1.19809158161926e+64,1.20560242324021e+64
37.5,4.39723153077522e-19,1.19809158161926e+59,1.20560242324021e+59
40,5.48797934368507e-21,1.19809158161927e+54,1.20560242324021e+54


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_2.5m_10Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.807379444410667,162875092.198047,167893617.368834
-2.5,0.696275191604905,9159139.51871503,9441351.92821917
0,0.581876570366017,515056.265455751,530926.235490323
2.5,0.440094861798554,28963.7422863979,29856.1762843952
5,0.223274502855433,1628.75092198047,1678.93617368834
7.5,0.104269183323262,91.5913951871503,94.4135192821917
10,0.0362524035402637,5.15056265455751,5.30926235490323
12.5,0.0090594119489663,0.289637422863979,0.298561762843951
15,0.00161471298908104,0.0162875092198048,0.0167893617368834
17.5,0.000209865261945404,0.000915913951871503,0.000944135192821917
20,2.08782153454926e-05,5.15056265455751e-05,5.30926235490323e-05
22.5,1.69360777059579e-06,2.89637422863979e-06,2.98561762843952e-06
25,1.19222478421851e-07,1.62875092198048e-07,1.67893617368834e-07
27.5,7.65968913813411e-09,9.15913951871504e-09,9.44135192821918e-09
30,4.65362379316972e-10,5.15056265455751e-10,5.30926235490323e-10
32.5,2.73543104854864e-11,2.89637422863979e-11,2.98561762843951e-11
35,1.57745487461092e-12,1.62875092198047e-12,1.67893617368834e-12
37.5,8.99789689487832e-14,9.15913951871503e-14,9.44135192821917e-14
40,5.10070732477918e-15,5.15056265455751e-15,5.30926235490323e-15


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_2.5m_10Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.643510437992832,1.00759229468963e+145,1.0139089134297e+145
-2.5,0.413619529293194,1.00759229468963e+140,1.0139089134297e+140
0,0.247482098181382,1.00759229468963e+135,1.0139089134297e+135
2.5,0.121618290419285,1.00759229468963e+130,1.0139089134297e+130
5,0.0245183741904552,1.00759229468963e+125,1.0139089134297e+125
7.5,0.0059713330110564,1.00759229468963e+120,1.0139089134297e+120
10,0.00110518408047768,1.00759229468963e+115,1.0139089134297e+115
12.5,0.000154849458234864,1.00759229468963e+110,1.0139089134297e+110
15,1.64838582018736e-05,1.00759229468963e+105,1.0139089134297e+105
17.5,1.3552409649702e-06,1.00759229468963e+100,1.0139089134297e+100
20,8.79912826438551e-08,1.00759229468963e+95,1.0139089134297e+95
22.5,4.57414972305904e-09,1.00759229468963e+90,1.0139089134297e+90
25,1.89995075218691e-10,1.00759229468963e+85,1.0139089134297e+85
27.5,6.23916816957037e-12,1.00759229468963e+80,1.0139089134297e+80
30,1.61583544470382e-13,1.00759229468963e+75,1.0139089134297e+75
32.5,3.35770841953067e-15,1.00759229468963e+70,1.0139089134297e+70
35,5.78255072014844e-17,1.00759229468963e+65,1.0139089134297e+65
37.5,8.51722918990298e-19,1.00759229468963e+60,1.0139089134297e+60
40,1.0901993150049e-20,1.00759229468963e+55,1.0139089134297e+55


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_2.5m_1Npe_2L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.892904195786689,4763990113.29496,4915221245.83433
-2.5,0.861613952933555,267898851.350401,276403202.898624
0,0.811023754556728,15065059.5085357,15543294.3404869
2.5,0.669184033086296,847170.552810142,874063.673725305
5,0.533080207352535,47639.9011329495,49152.2124583433
7.5,0.2929651601638,2678.98851350401,2764.03202898624
10,0.155457435274732,150.650595085357,155.432943404869
12.5,0.0661875321700808,8.47170552810142,8.74063673725305
15,0.00975872299367626,0.476399011329496,0.491522124583433
17.5,0.00186799283173654,0.0267898851350401,0.0276403202898624
20,0.0002639419702931,0.00150650595085357,0.00155432943404869
22.5,2.84530742798025e-05,8.47170552810142e-05,8.74063673725305e-05
25,2.46476438619955e-06,4.76399011329496e-06,4.91522124583433e-06
27.5,1.81915100725611e-07,2.67898851350401e-07,2.76403202898624e-07
30,1.20563157621319e-08,1.50650595085357e-08,1.55432943404869e-08
32.5,7.46662335785517e-10,8.47170552810141e-10,8.74063673725305e-10
35,4.43921140949512e-11,4.76399011329496e-11,4.91522124583433e-11
37.5,2.57696121929061e-12,2.67898851350401e-12,2.76403202898624e-12
40,1.47548769058221e-13,1.50650595085357e-13,1.55432943404869e-13


==> Figures/files_txt/plot5/sep_snr_mqam_fas_16M_2.5m_1Npe_8L_1Lhat_0.2W.txt <==
gamma_dB,Pe_mqam_fas,Pe_asym_mqam_fas,Pe_asym_largeL_mqam_fas
-5,0.859804774903937,1.75509585721614e+152,1.76609861204415e+152
-2.5,0.792380366077674,1.75509585721614e+147,1.76609861204415e+147
0,0.676849000327896,1.75509585721614e+142,1.76609861204415e+142
2.5,0.40275931672864,1.75509585721614e+137,1.76609861204415e+137
5,0.223966074775218,1.75509585721614e+132,1.76609861204415e+132
7.5,0.055061901602413,1.75509585721613e+127,1.76609861204415e+127
10,0.0167418350538251,1.75509585721614e+122,1.76609861204415e+122
12.5,0.00421381545499209,1.75509585721614e+117,1.76609861204415e+117
15,0.000182474478330417,1.75509585721614e+112,1.76609861204415e+112
17.5,2.05721576941503e-05,1.75509585721614e+107,1.76609861204415e+107
20,1.81789439666472e-06,1.75509585721614e+102,1.76609861204415e+102
22.5,1.2767903704342e-07,1.75509585721614e+97,1.76609861204415e+97
25,7.22348659150213e-09,1.75509585721614e+92,1.76609861204415e+92
27.5,3.29845013648999e-10,1.75509585721614e+87,1.76609861204415e+87
30,1.20426185926172e-11,1.75509585721614e+82,1.76609861204415e+82
32.5,3.4844347772241e-13,1.75509585721614e+77,1.76609861204415e+77
35,8.03776577758087e-15,1.75509585721614e+72,1.76609861204415e+72
37.5,1.51480668108163e-16,1.75509585721614e+67,1.76609861204415e+67
40,2.4090491334054e-18,1.75509585721614e+62,1.76609861204415e+62


==> Figures/files_txt/plot5/sep_snr_mqam_mc_simulations.txt <==
gamma_dB,sep_snr_mqam_fas_16M_1m_10000Npe_2L_1Lhat_0.2W,sep_snr_mqam_fas_16M_1m_10000Npe_8L_1Lhat_0.2W,sep_snr_mqam_fas_16M_1m_10Npe_2L_1Lhat_0.2W,sep_snr_mqam_fas_16M_1m_10Npe_8L_1Lhat_0.2W,sep_snr_mqam_fas_16M_1m_1Npe_2L_1Lhat_0.2W,sep_snr_mqam_fas_16M_1m_1Npe_8L_1Lhat_0.2W,sep_snr_mqam_fas_16M_2.5m_10000Npe_2L_1Lhat_0.2W,sep_snr_mqam_fas_16M_2.5m_10000Npe_8L_1Lhat_0.2W,sep_snr_mqam_fas_16M_2.5m_10Npe_2L_1Lhat_0.2W,sep_snr_mqam_fas_16M_2.5m_10Npe_8L_1Lhat_0.2W,sep_snr_mqam_fas_16M_2.5m_1Npe_2L_1Lhat_0.2W,sep_snr_mqam_fas_16M_2.5m_1Npe_8L_1Lhat_0.2W
-5,0.812638064172767,0.638953484080343,0.838074324532516,0.713304905567382,0.892904195786689,0.859804774903937,0.708165659367898,0.412294578638619,0.807379444410667,0.643510437992832,0.892904195786689,0.859804774903937
-2.5,0.759672290410384,0.529905415679468,0.785824435566938,0.59342157937898,0.861613952933555,0.792380366077674,0.611969594708191,0.266769390363078,0.696275191604905,0.413619529293194,0.861613952933555,0.792380366077674
0,0.68525681932935,0.405393591185081,0.712029601904662,0.453301463534164,0.811023754556728,0.676849000327896,0.486090595057394,0.141577961004304,0.581876570366017,0.247482098181382,0.811023754556728,0.676849000327896
2.5,0.585806665795822,0.281403401662673,0.612848999492425,0.313678896679016,0.733790305683802,0.51520430075078,0.339348986523145,0.0590641287423268,0.440094861798554,0.121618290419285,0.669184033086296,0.40275931672864
5,0.463829401528515,0.17546011264798,0.490022203718076,0.195287543676284,0.62612733913416,0.343867212952835,0.196611860695437,0.0188624647185358,0.223274502855433,0.0245183741904552,0.533080207352535,0.223966074775218
7.5,0.33183785634786,0.0978283282913866,0.355166655669289,0.109118983256359,0.493338150147006,0.203690140234812,0.0888281021569003,0.00455598257553645,0.104269183323262,0.0059713330110564,0.2929651601638,0.055061901602413
10,0.21006752018803,0.048671116958899,0.228397405727221,0.0546352002877299,0.35178475892957,0.108889577764804,0.0296502197217467,0.00082751858946329,0.0362524035402637,0.00110518408047768,0.155457435274732,0.0167418350538251
12.5,0.116279018268906,0.0215987898370623,0.128629896209036,0.0244822603488689,0.223370564802703,0.0529005745790165,0.00707766212109403,0.00011279644490141,0.0090594119489663,0.000154849458234864,0.0661875321700808,0.00421381545499209
15,0.0562803458688552,0.00858077299232931,0.0633432523116967,0.00983867281491219,0.125085080888011,0.0233419850858103,0.00120378542235326,1e-50,0.00161471298908104,1e-50,0.00975872299367626,0.000182474478330417
17.5,0.0241096642717896,0.00307719912320271,0.027560385954342,0.00357068113502717,0.0617073281712454,0.00934565833631972,0.000149864088673696,1e-50,0.000209865261945404,1e-50,0.00186799283173654,1e-50
20,0.00934203438915788,0.00100498870115312,0.0108134279228483,0.00118033071738513,0.0270439707961799,0.0034051676822221,1e-50,1e-50,1e-50,1e-50,0.0002639419702931,1e-50
22.5,0.00335992422478465,0.000300148102619518,0.00392441662980143,0.000357036454713955,0.0107117898275091,0.0011352258538721,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
25,0.00114879140064041,1e-50,0.00134985496734945,1e-50,0.00392205457127772,0.000347497969409087,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
27.5,0.000380379633976641,1e-50,0.000448623441170822,1e-50,0.00135823972339844,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
30,0.000123527331618545,1e-50,0.000146014157265211,1e-50,0.000453497813618795,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
32.5,1e-50,1e-50,1e-50,1e-50,0.000148029340152462,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
35,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
37.5,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50
40,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50,1e-50


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_10Npe_4L_3Lhat_0.2W.txt <==
mNak,Pe_mpsk_fas
1,0.190823466612381
1.5,0.103619431423845
2,0.0586948000276816
2.5,0.0342252940396543
3,0.0204052795666206
3.5,0.0123894014595993
4,0.00764082512296913
4.5,0.00477772820166169
5,0.00302488829156268
5.5,0.00193710420837793
6,0.00125369574377035
6.5,0.000819465790049636
7,0.000540654687770382
7.5,0.000359870218777498
8,0.000241558456438859
8.5,0.000163449698827828
9,0.000111451005182105
9.5,7.65576232672216e-05
10,5.29633981068271e-05


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_10Npe_4L_3Lhat_0.8W.txt <==
mNak,Pe_mpsk_fas
1,0.147757740610297
1.5,0.0746735171427149
2,0.0395002508804944
2.5,0.0215550653349218
3,0.012047126445271
3.5,0.00686709347732526
4,0.00398135738351494
4.5,0.00234330354152817
5,0.00139814286981978
5.5,0.000844745399277225
6,0.000516382424503872
6.5,0.000319135517885192
7,0.000199283983034886
7.5,0.000125671098770566
8,7.999534941257e-05
8.5,5.1378722926957e-05
9,3.32837353592161e-05
9.5,2.17403597300667e-05
10,1.43138122793496e-05


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_10Npe_8L_3Lhat_0.2W.txt <==
mNak,Pe_mpsk_fas
1,0.098850607654918
1.5,0.0401719714112827
2,0.0171942482953214
2.5,0.00763293936953726
3,0.00348707297625528
3.5,0.0016318812911416
4,0.000779943337931731
4.5,0.000379891057078812
5,0.000188271785240053
5.5,9.48203187348696e-05
6,4.84808446153159e-05
6.5,2.5143568215493e-05
7,1.32178358089569e-05
7.5,7.03881558601634e-06
8,3.79494062026922e-06
8.5,2.07043573053025e-06
9,1.14255000784279e-06
9.5,6.37481064582867e-07
10,3.59479215637758e-07


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_10Npe_8L_3Lhat_0.8W.txt <==
mNak,Pe_mpsk_fas
1,0.0541600115392887
1.5,0.0177861505576374
2,0.00619859478525687
2.5,0.00225286407898761
3,0.0008465484539522
3.5,0.000327223740790033
4,0.000129681206810201
4.5,5.25693319208668e-05
5,2.17594706648869e-05
5.5,9.18385133323876e-06
6,3.94795885336069e-06
6.5,1.72695242193258e-06
7,7.68058265534891e-07
7.5,3.47059121186846e-07
8,1.59232417328175e-07
8.5,7.41358678467516e-08
9,3.50079071210573e-08
9.5,1.67584934587862e-08
10,8.12905978552599e-09


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_1Npe_4L_3Lhat_0.2W.txt <==
mNak,Pe_mpsk_fas
1,0.304518379311708
1.5,0.220247520685555
2,0.169540395728759
2.5,0.13630791294696
3,0.113204614499359
3.5,0.0964187377145167
4,0.0837934824478596
4.5,0.0740278870561342
5,0.066297028729193
5.5,0.0600562229762755
6,0.0549335047560684
6.5,0.0506675006607237
7,0.047069977698061
7.5,0.0440024424220478
8,0.0413610598903766
8.5,0.039066668442067
9,0.0370580090715016
9.5,0.035287036164239
10,0.0337156074701872


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_1Npe_4L_3Lhat_0.8W.txt <==
mNak,Pe_mpsk_fas
1,0.276645075955327
1.5,0.197264632532011
2,0.150115588746021
2.5,0.11952626057962
3,0.0984412376322639
3.5,0.0832346725862072
4,0.0718714323549793
4.5,0.0631326173053598
5,0.0562502507595964
5.5,0.0507201774424637
6,0.0461999281300967
6.5,0.0424500234781937
7,0.0392987699552499
7.5,0.0366203665100107
8,0.0343208570960742
8.5,0.0323288680730863
9,0.0305893518401477
9.5,0.0290592694920256
10,0.0277045537571356


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_1Npe_8L_3Lhat_0.2W.txt <==
mNak,Pe_mpsk_fas
1,0.181070416397248
1.5,0.110528173394128
2,0.0738266757447264
2.5,0.0525875891401984
3,0.0393309376195443
3.5,0.0305658585309135
4,0.0244994502706455
4.5,0.0201414111307723
5,0.0169121300302105
5.5,0.0144558358190957
6,0.0125452531897152
6.5,0.0110301591648466
7,0.00980829154586583
7.5,0.00880822212978815
8,0.00797891540501751
8.5,0.00728316485231171
9,0.00669335324931774
9.5,0.00618864695557173
10,0.00575309831469458


==> Figures/files_txt/plot7/sep_m_mpsk_fas_16M_10gamdb_1Npe_8L_3Lhat_0.8W.txt <==
mNak,Pe_mpsk_fas
1,0.140077894814333
1.5,0.0805135432763416
2,0.0511616197806401
2.5,0.0349279837292255
3,0.0251813750204795
3.5,0.0189510821129046
4,0.0147651934748897
4.5,0.0118362602063013
5,0.0097164034759408
5.5,0.00813771833402831
6,0.00693302291680358
6.5,0.00599414945921472
7,0.00524889063168562
7.5,0.00464771020438684
8,0.00415579743218177
8.5,0.00374816158437533
9,0.0034065161163985
9.5,0.0031172487462811
10,0.00287006851533116


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_10Npe_4L_3Lhat_0.2W.txt <==
mNak,Pe_mqam_fas
1,0.0897755496867922
1.5,0.0317418660830105
2,0.0116698661437521
2.5,0.00443157121218719
3,0.00173129989037214
3.5,0.000693892815099853
4,0.000284702678183132
4.5,0.000119379654729357
5,5.10857378621093e-05
5.5,2.22836473400711e-05
6,9.89804335985089e-06
6.5,4.47305721108409e-06
7,2.05499959033766e-06
7.5,9.59107462472569e-07
8,4.54460797862295e-07
8.5,2.18498710926479e-07
9,1.06535580327863e-07
9.5,5.26527638755515e-08
10,2.63651712656156e-08


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_10Npe_4L_3Lhat_0.8W.txt <==
mNak,Pe_mqam_fas
1,0.0455218806146947
1.5,0.0120728010174985
2,0.00337878932470415
2.5,0.000988038865000024
3,0.000300027199872516
3.5,9.42022969993772e-05
4,3.04868595868593e-05
4.5,1.01454194875119e-05
5,3.46501220634826e-06
5.5,1.21265852575561e-06
6,4.34310850126682e-07
6.5,1.59001140194623e-07
7,5.9443795847385e-08
7.5,2.26743983483011e-08
8,8.81741836048424e-09
8.5,3.4930705781085e-09
9,1.40877759569808e-09
9.5,5.78065157545869e-10
10,2.41189677910177e-10


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_10Npe_8L_3Lhat_0.2W.txt <==
mNak,Pe_mqam_fas
1,0.0372621153495766
1.5,0.00870993756605339
2,0.0021412933916682
2.5,0.000549310686372759
3,0.000146321159374197
3.5,4.03293232135817e-05
4,1.14708145084093e-05
4.5,3.3596703497771e-06
5,1.01149161746483e-06
5.5,3.12568569750969e-07
6,9.90124971293871e-08
6.5,3.21151462843391e-08
7,1.06554719981872e-08
7.5,3.61317818465034e-09
8,1.25114067698789e-09
8.5,4.4207730935869e-10
9,1.59281466503783e-10
9.5,5.84827246693538e-11
10,2.18687313192987e-11


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_10Npe_8L_3Lhat_0.8W.txt <==
mNak,Pe_mqam_fas
1,0.00926140069109226
1.5,0.00117579641885434
2,0.000161202457282539
2.5,2.35393094543146e-05
3,3.62998448213262e-06
3.5,5.87782347100033e-07
4,9.95264592799226e-08
4.5,1.75674440969911e-08
5,3.22433441927688e-09
5.5,6.14090165378523e-10
6,1.21147456955739e-10
6.5,2.47178961374994e-11
7,5.20860098040734e-12
7.5,1.13213230193887e-12
8,2.53536067750003e-13
8.5,5.84368391773203e-14
9,1.38486716184967e-14
9.5,3.37133301964169e-15
10,8.42343520938283e-16


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_1Npe_4L_3Lhat_0.2W.txt <==
mNak,Pe_mqam_fas
1,0.163292839601313
1.5,0.0915857555351214
2,0.0568894793536423
2.5,0.0381223798651958
3,0.0270829087899486
3.5,0.020148719030291
4,0.0155576649727259
4.5,0.0123840913595889
5,0.0101102794287958
5.5,0.00843114703013416
6,0.00715879990636664
6.5,0.00617305967564339
7,0.00539450368605515
7.5,0.0047691227921687
8,0.00425925444130166
8.5,0.00383804320229866
9,0.00348595514946825
9.5,0.00318852611999034
10,0.0029348722867082


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_1Npe_4L_3Lhat_0.8W.txt <==
mNak,Pe_mqam_fas
1,0.122868729644789
1.5,0.0638605813333542
2,0.0374297073718561
2.5,0.0239513298362184
3,0.0163847593082841
3.5,0.0118099201164036
4,0.00887603564288579
4.5,0.00690229319499729
5,0.00552091319979829
5.5,0.00452151081172194
6,0.00377780959662336
6.5,0.00321084945027823
7,0.00276948518952833
7.5,0.00241955659737393
8,0.00213762561331583
8.5,0.00190722381938006
9,0.00171653241256826
9.5,0.00155690723420653
10,0.00142191731797755


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_1Npe_8L_3Lhat_0.2W.txt <==
mNak,Pe_mqam_fas
1,0.0750847612509849
1.5,0.0322378998602188
2,0.0160600728796871
2.5,0.008935914474425
3,0.00541379591027858
3.5,0.00350811515710035
4,0.00239989536867511
4.5,0.00171635868253259
5,0.00127367594484353
5.5,0.000974973530049846
6,0.000766267939275934
6.5,0.000616008680967726
7,0.000504983117464246
7.5,0.000421066047133908
8,0.000356361431851575
8.5,0.000305582809787696
9,0.000265102521182332
9.5,0.00023237569556649
10,0.000205581298317835


==> Figures/files_txt/plot7/sep_m_mqam_fas_16M_10gamdb_1Npe_8L_3Lhat_0.8W.txt <==
mNak,Pe_mqam_fas
1,0.0384916876639313
1.5,0.0136859150123538
2,0.00588643198771829
2.5,0.00290722644338281
3,0.00159461260544157
3.5,0.000949433817044053
4,0.000603681063133589
4.5,0.000404970959228006
5,0.000283995822840427
5.5,0.000206709979658024
6,0.000155278649938829
6.5,0.000119835892570803
7,9.4662864777783e-05
7.5,7.63075827234488e-05
8,6.26112645974436e-05
8.5,5.2181078936743e-05
9,4.40931624892878e-05
9.5,3.77193943619271e-05
10,3.26231545834156e-05


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_10L_1mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.0986257595540796
2,0.0783778681167652
3,0.0770815183827108
4,0.076654055474715
5,0.0763321150102744
6,0.0760877805976471
7,0.0759073259490695
8,0.0757811113778228
9,0.0757020196961998
10,0.0756646098473825


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_10L_1mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.0917050805276351
2,0.0481036868431136
3,0.036187824135212
4,0.0324688010511584
5,0.0316773390632462
6,0.0315420109756235
7,0.0314763000834131
8,0.0314314710622825
9,0.0314033781368475
10,0.0313900841323952


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_10L_2.5mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.00727739052742948
2,0.004441661317818
3,0.00429815953598814
4,0.00425161612799952
5,0.00421666521889986
6,0.00419019793522154
7,0.0041706827344166
8,0.00415704938993207
9,0.00414851257605823
10,0.00414447623223613


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_10L_2.5mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.00715437072939822
2,0.00169028397437475
3,0.000891186820579911
4,0.000699777996986308
5,0.000663199610025574
6,0.000657130979487427
7,0.000654196944238133
8,0.000652199008914549
9,0.000650948460727707
10,0.000650357072253217


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_20L_1mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.0449998637269003
2,0.032475049269444
3,0.0316758296659397
4,0.0314076649461377
5,0.0311837692186549
6,0.0309912443012818
7,0.030824463221867
8,0.0306794475833565
9,0.0305532347177841
10,0.0304435392349979


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_20L_1mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.0296855239458734
2,0.0118055761930938
3,0.00790363937637478
4,0.00678211985282427
5,0.00654212187581062
6,0.00649246740625087
7,0.00646168098802952
8,0.00643539440042465
9,0.00641249101726385
10,0.00639255500452161


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_20L_2.5mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.00117364434285306
2,0.00056844033302528
3,0.000540523663062472
4,0.000531383652925582
5,0.000523797204077842
6,0.000517306588407962
7,0.000511708815878928
8,0.000506860610364504
9,0.000502655576410988
10,0.000499011934006869


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_10Npe_20L_2.5mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.000537611688942311
2,6.44610239614908e-05
3,2.55585344883852e-05
4,1.80248431680248e-05
5,1.66376230839252e-05
6,1.6361935164187e-05
7,1.61923405760695e-05
8,1.60482614617145e-05
9,1.59232698537882e-05
10,1.58148843218926e-05


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_10L_1mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.184297437814331
2,0.154171940052763
3,0.14811021115415
4,0.144195063005375
5,0.141282156819551
6,0.139116310782422
7,0.137541245899149
8,0.136452002348538
9,0.135774786204313
10,0.135456040619855


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_10L_1mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.199441645122744
2,0.128895590539704
3,0.105615918958936
4,0.097205140713487
5,0.0944061293880316
6,0.0930336737553892
7,0.0920816864207847
8,0.0914230005301054
9,0.091012639606639
10,0.0908192438251803


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_10L_2.5mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.0526117686337138
2,0.0386658530876168
3,0.0361728351140537
4,0.0345890424469775
5,0.0334233424050813
6,0.0325639705497065
7,0.0319430714869471
8,0.0315157010758446
9,0.0312508056406579
10,0.0311263245839935


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_10L_2.5mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.0651731877005651
2,0.0297158854880049
3,0.0207244661936636
4,0.0178556695933913
5,0.0169566367176351
6,0.0165246553031471
7,0.0162275820274317
8,0.0160232190482723
9,0.0158963837169023
10,0.0158367318522401


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_20L_1mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.0970931446148664
2,0.0749981726996529
3,0.0709109473110801
4,0.068100324886733
5,0.0658068150313822
6,0.0638962418485036
7,0.0622853274018026
8,0.0609168140086721
9,0.059749406663023
10,0.0587522521178477


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_20L_1mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.0897612164708528
2,0.0465693166711444
3,0.034647931430698
4,0.0306490142688801
5,0.0292658483641298
6,0.028468474036768
7,0.0278179557721577
8,0.027263306564392
9,0.0267879615976289
10,0.0263803340446535


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_20L_2.5mNak_0.2W.txt <==
Lhat,Pe_mpsk_fas
1,0.0156844145039891
2,0.00991116402144868
3,0.00901158431174501
4,0.0084100865116067
5,0.00792948846966201
6,0.00753654656497005
7,0.00721068729710441
8,0.00693790534629885
9,0.00670821904168501
10,0.00651426812522496


==> Figures/files_txt/plot8/sep_Ltilde_mpsk_fas_16M_10gamdb_1Npe_20L_2.5mNak_0.8W.txt <==
Lhat,Pe_mpsk_fas
1,0.0148603456831319
2,0.00440566282747143
3,0.00254416913098048
4,0.00203087424304043
5,0.00186824273831852
6,0.00177747352991902
7,0.00170483285780092
8,0.0016438995680225
9,0.00159241890943082
10,0.00154882055081553


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_10L_1mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,0.041202627728502
2,0.0280166687936618
3,0.0270160504450029
4,0.0266844222379741
5,0.0264359521853522
6,0.0262481463410522
7,0.0261098760345184
8,0.0260133924580055
9,0.0259530312734559
10,0.0259245105666457


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_10L_1mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,0.0242514222550761
2,0.00831837256504457
3,0.00513081847273877
4,0.00420057692098476
5,0.00397873554445667
6,0.00393795896965883
7,0.00391813312804797
8,0.00390464268288308
9,0.00389620485686935
10,0.00389221678767124


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_10L_2.5mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,0.000678124090911726
2,0.000276866017115547
3,0.000255470651370639
4,0.000248619629418473
5,0.000243549782425646
6,0.000239753596139703
7,0.000236978399283081
8,0.000235051766084983
9,0.000233850538765357
10,0.000233284033890748


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_10L_2.5mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,0.000219118673850294
2,1.79640930865107e-05
3,5.81065511329468e-06
4,3.65470959218181e-06
5,3.23109015835107e-06
6,3.15744060831e-06
7,3.1220045124425e-06
8,3.09801654004591e-06
9,3.08306348846542e-06
10,3.07600944728009e-06


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_20L_1mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,0.0155310050263521
2,0.0093802763735129
3,0.00887208404122176
4,0.00869989768661594
5,0.00855746264997429
6,0.00843596708923746
7,0.00833145466539687
8,0.00824113975312081
9,0.00816295950894792
10,0.0080953328746663


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_20L_1mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,0.00476040331561897
2,0.00118816571814703
3,0.000638687292222902
4,0.000490663786569485
5,0.000453589314519367
6,0.000445118583191803
7,0.000439878325855799
8,0.000435433597075748
9,0.000431583715869979
10,0.000428249933137646


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_20L_2.5mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,6.61392989543369e-05
2,2.02630107794698e-05
3,1.79048304218856e-05
4,1.71472279129167e-05
5,1.65336096694701e-05
6,1.60195491160603e-05
7,1.55842341268919e-05
8,1.52131850159635e-05
9,1.48958292913518e-05
10,1.46241860307568e-05


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_10Npe_20L_2.5mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,4.65750852548881e-06
2,1.75769303305192e-07
3,4.0681764443961e-08
4,2.19683168438707e-08
5,1.83595872560905e-08
6,1.75989036325007e-08
7,1.71376798704783e-08
8,1.67517377891652e-08
9,1.64213344812128e-08
10,1.61381329438563e-08


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_10L_1mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,0.0856134904351385
2,0.0614037184364562
3,0.0563347154990174
4,0.0531663604398677
5,0.0508727140998771
6,0.0492032602746595
7,0.0480088542647513
8,0.0471928257229958
9,0.0466897855404423
10,0.0464542868061841


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_10L_1mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,0.0757392403302101
2,0.0350740242253227
3,0.024482851705147
4,0.0208624480882685
5,0.0196087120044332
6,0.0189938918767601
7,0.0185738135916334
8,0.0182866299168765
9,0.0181092211387916
10,0.0180260545059939


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_10L_2.5mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,0.0109264620011259
2,0.00603843149298619
3,0.00521368112125096
4,0.00472450840321652
5,0.00438273909399452
6,0.00414058261993552
7,0.00397076954138945
8,0.00385640084408744
9,0.00378655914021408
10,0.00375403012402891


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_10L_2.5mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,0.00963376869617976
2,0.00240719164115646
3,0.00126703475911115
4,0.000957196208289652
5,0.000861275078855775
6,0.00081614728855572
7,0.00078588160613549
8,0.000765447758033956
9,0.000752927785678892
10,0.000747084777331571


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_20L_1mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,0.0368461375281805
2,0.0232804674049908
3,0.0205704675926943
4,0.018802894813048
5,0.0174269699758169
6,0.0163262604316398
7,0.0154301751034596
8,0.014691821374277
9,0.014078530863758
10,0.0135667196269592


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_20L_1mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,0.0221608848996499
2,0.00762374867398298
3,0.00463852199322916
4,0.00369267412229824
5,0.00334708110983602
6,0.00315060364882982
7,0.0029953177720455
8,0.00286660029426526
9,0.00275896722048164
10,0.00266862444157173


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_20L_2.5mNak_0.2W.txt <==
Lhat,Pe_mqam_fas
1,0.00219632623099139
2,0.000962380831372854
3,0.000780864014824152
4,0.00067113921821348
5,0.000590421949781329
6,0.000528884644947483
7,0.000480822204503369
8,0.000442617559157841
9,0.000411859266113108
10,0.000386877027269332


==> Figures/files_txt/plot8/sep_Ltilde_mqam_fas_16M_10gamdb_1Npe_20L_2.5mNak_0.8W.txt <==
Lhat,Pe_mqam_fas
1,0.000991288956808395
2,0.000141649619972845
3,5.77788214423999e-05
4,3.86772757285442e-05
5,3.27363282053628e-05
6,2.95692106024825e-05
7,2.71578203660597e-05
8,2.52207444131826e-05
9,2.36446340952825e-05
10,2.23528569820829e-05


==> Figures/files_txt/plot9/sep_npe_mpsk_fas_16M_10gamdb_1m_8L_2Lhat_0.2W.txt <==
Npe,Pe_mpsk_fas
1,0.187548425310657
1.77827941003892,0.147258423340771
3.16227766016838,0.122808957299446
5.62341325190349,0.108512346063414
10,0.100313394640129
17.7827941003892,0.0956567020905777
31.6227766016838,0.0930245141627742
56.2341325190349,0.091540263164492
100,0.0907043653435819
177.827941003892,0.0902339206764677
316.227766016838,0.0899692499949616
562.341325190349,0.0898203769884642
1000,0.0897366476568125
1778.27941003892,0.0896895594428111
3162.27766016838,0.0896630786096135
5623.41325190349,0.0896481869684718
10000,0.0896290525180016
17782.7941003892,0.0896290525180016
31622.7766016838,0.0896290525180016
56234.1325190349,0.0896290525180016
100000,0.0896290525180016


==> Figures/files_txt/plot9/sep_npe_mpsk_fas_16M_10gamdb_2.5m_8L_2Lhat_0.2W.txt <==
Npe,Pe_mpsk_fas
1,0.055726416279786
1.77827941003892,0.0274917076090665
3.16227766016838,0.0154869015399471
5.62341325190349,0.0102715281721196
10,0.00785500330799922
17.7827941003892,0.00666024993891033
31.6227766016838,0.00603986627118083
56.2341325190349,0.00570713264652569
100,0.00552509203363151
177.827941003892,0.00542431957927066
316.227766016838,0.00536815468799216
562.341325190349,0.00533672988159651
1000,0.00531910866387166
1778.27941003892,0.00530921540786403
3162.27766016838,0.00530365704247001
5623.41325190349,0.00530053293154732
10000,0.00529724090364151
17782.7941003892,0.00529692560140787
31622.7766016838,0.0052967482968702
56234.1325190349,0.0052966485921307
100000,0.00529659252432921


==> Figures/files_txt/plot9/sep_npe_mqam_fas_16M_10gamdb_1m_8L_2Lhat_0.2W.txt <==
Npe,Pe_mqam_fas
1,0.0808943489244234
1.77827941003892,0.0598575237962071
3.16227766016838,0.0482706377379914
5.62341325190349,0.0419359584044288
10,0.0384600899066767
17.7827941003892,0.0365397206230154
31.6227766016838,0.0354721320357392
56.2341325190349,0.034875971697348
100,0.0345421067694045
177.827941003892,0.0343548077009375
316.227766016838,0.034249624930387
562.341325190349,0.0341905219477207
1000,0.0341573003905866
1778.27941003892,0.034138623129966
3162.27766016838,0.0341281215891268
5623.41325190349,0.0341222165990825
10000,0.0341146298491594
17782.7941003892,0.0341146298491595
31622.7766016838,0.0341146298491594
56234.1325190349,0.0341146298491594
100000,0.0341146298491595


==> Figures/files_txt/plot9/sep_npe_mqam_fas_16M_10gamdb_2.5m_8L_2Lhat_0.2W.txt <==
Npe,Pe_mqam_fas
1,0.0101512181880196
1.77827941003892,0.00351555167284274
3.16227766016838,0.00151764975192061
5.62341325190349,0.000849176777131866
10,0.000589082913668111
17.7827941003892,0.000473585225521611
31.6227766016838,0.00041727555507006
56.2341325190349,0.000388147174308206
100,0.000372534659893911
177.827941003892,0.000363991682694912
316.227766016838,0.000359261338060265
562.341325190349,0.000356624389935387
1000,0.000355148801870799
1778.27941003892,0.000354321312748569
3162.27766016838,0.000353856706083045
5623.41325190349,0.000353595667520742
10000,0.000353339923503161
17782.7941003892,0.000353305163820743
31622.7766016838,0.00035328561792364
56234.1325190349,0.000353274626745336
100000,0.000353268446042441

